In-Ear-Voice: Towards Milli-Watt Audio Enhancement With Bone-Conduction Microphones for In-Ear Sensing Platforms

The recent ubiquitous adoption of remote conferencing has been accompanied by omnipresent frustration with distorted or otherwise unclear voice communication. Audio enhancement can compensate for low-quality input signals from, for example, small true wireless earbuds, by applying noise suppression techniques. Such processing relies on voice activity detection (VAD) with low latency and the added capability of discriminating the wearer's voice from others - a task of significant computational complexity. The tight energy budget of devices as small as modern earphones, however, requires any system attempting to tackle this problem to do so with minimal power and processing overhead, while not relying on speaker-specific voice samples and training due to usability concerns. This paper presents the design and implementation of a custom research platform for low-power wireless earbuds based on novel, commercial, MEMS bone-conduction microphones. Such microphones can record the wearer's speech with much greater isolation, enabling personalized voice activity detection and further audio enhancement applications. Furthermore, the paper accurately evaluates a proposed low-power personalized speech detection algorithm based on bone conduction data and a recurrent neural network running on the implemented research platform. This algorithm is compared to an approach based on traditional microphone input. The performance of the bone conduction system, achieving detection of speech within 12.8ms at an accuracy of 95\% is evaluated. Different SoC choices are contrasted, with the final implementation based on the cutting-edge Ambiq Apollo 4 Blue SoC achieving 2.64mW average power consumption at 14uJ per inference, reaching 43h of battery life on a miniature 32mAh li-ion cell and without duty cycling.

==> figure_generation/lifetimes/data/results_air.csv <==
snr,AUC,DCF,binary_accuracy
-10,0.6945361495018005,0.43859612941741943,0.6290339827537537
-5,0.8308871388435364,0.24475768208503723,0.7554822564125061
0,0.9208713173866272,0.13345542550086975,0.8448772430419922
5,0.9586468935012817,0.09233362972736359,0.8948619961738586
10,0.9729476571083069,0.07674000412225723,0.9208099246025085
15,0.979274332523346,0.07045191526412964,0.9318886399269104


==> figure_generation/lifetimes/data/results_bone_cond_air_snr.csv <==
snr,AUC,DCF,binary_accuracy
-10,0.9842293858528137,0.05578486621379852,0.9445981979370117
-5,0.9868400692939758,0.05027295649051666,0.9487895369529724
0,0.9888006448745728,0.04644995555281639,0.9503174424171448
5,0.9899373650550842,0.0448058545589447,0.9495089054107666
10,0.9903369545936584,0.04475788772106171,0.9473941326141357
15,0.9904221892356873,0.04497458040714264,0.9454904198646545


==> figure_generation/lifetimes/data/results_snr_bone_cond.csv <==
snr,AUC,DCF,binary_accuracy
-10,0.8962368965148926,0.4884566068649292,0.655023455619812
-5,0.9578247666358948,0.14587268233299255,0.8839704990386963
0,0.9757760167121887,0.07370932400226593,0.9298899173736572
5,0.9810853004455566,0.06220422685146332,0.9386132955551147
10,0.9844511151313782,0.05565673112869263,0.9448625445365906
15,0.9869837164878845,0.05010203272104263,0.9485520124435425


==> figure_generation/power_profile/data/trimmed_apo.csv <==
430.5840000000000031832315
423.3340000000000031832315
448.2900000000000204636308
487.0369999999999777173798
479.2699999999999818101060
466.4970000000000140971679
477.4440000000000168256520
1274.4290000000000873114914
1742.0219999999999345163815
2003.2039999999999508872861
2922.5390000000002146407496
2351.2249999999999090505298
1800.8369999999999890860636
1352.9139999999999872670742
1021.3609999999999899955583
858.7780000000000200088834
1682.9310000000000400177669
1430.8269999999999981810106
1132.9980000000000472937245
901.4959999999999809006113
747.9339999999999690771801
624.6810000000000400177669
535.6779999999999972715159
875.5810000000000172803993
727.6749999999999545252649
621.2759999999999536157702
161.7620000000000004547474
214.2100000000000079580786
214.6490000000000009094947
208.9449999999999931787897
204.1239999999999952251528
199.7429999999999949977791
194.4910000000000138697942
191.4290000000000020463631
187.0579999999999927240424
192.7410000000000138697942
275.9440000000000168256520
276.3879999999999768078851
277.2740000000000009094947
330.6680000000000063664629
332.9019999999999868123268
383.1419999999999959072738
446.0169999999999959072738
446.9259999999999877218215
434.2119999999999890860636
423.7869999999999777173798
413.3770000000000095496944
410.2119999999999890860636
1212.4320000000000163709046
1756.7719999999999345163815
2068.3930000000000291038305
2778.9780000000000654836185
2090.5140000000001236912794
1547.9860000000001036823960
1154.5029999999999290594133
1513.2360000000001036823960
1210.4729999999999563442543
939.9829999999999472493073
1115.8019999999999072315404
987.0760000000000218278728
786.2670000000000527506927
794.7910000000000536601874
1042.8040000000000873114914
858.7780000000000200088834
688.3830000000000381987775
565.3220000000000027284841
790.7500000000000000000000
658.1900000000000545696821
567.1109999999999899955583
199.3060000000000115960574
218.5999999999999943156581
217.2820000000000106865627
208.9449999999999931787897
202.8089999999999974988896
195.8040000000000020463631
190.9919999999999902229320
189.2429999999999949977791
264.4350000000000022737368
272.4010000000000104591891
265.3199999999999931787897
259.1299999999999954525265
305.6970000000000027284841
306.5869999999999890860636
298.1349999999999909050530
289.6940000000000168256520
341.8460000000000036379788
359.3210000000000263753464
354.3870000000000004547474
348.5620000000000118234311
344.9789999999999849933374
343.1879999999999881765689
353.0419999999999731699063
447.3809999999999718056642
456.0219999999999913598003
446.0169999999999959072738
436.0269999999999868123268
426.5049999999999954525265
474.7049999999999840838427
488.4080000000000154614099
476.5310000000000059117156
464.2180000000000177351467
456.4769999999999754436431
1275.4449999999999363353709
1749.4729999999999563442543
2050.9409999999998035491444
2873.1350000000002182787284
2271.5100000000002182787284
1726.5599999999999454303179
1296.7390000000000327418093
952.8210000000000263753464
1417.8309999999999035935616
1417.8309999999999035935616
1309.6949999999999363353709
1034.2249999999999090505298
845.9719999999999799911166
701.1359999999999672581907
590.7500000000000000000000
510.2880000000000109139364
850.7889999999999872670742
723.1660000000000536601874
620.6259999999999763531378
151.7589999999999861302058
160.8909999999999911324267
203.6860000000000070485839
202.8089999999999974988896
197.5550000000000068212103
190.1179999999999949977791
185.7470000000000140971679
240.1550000000000011368684
264.8770000000000095496944
260.0140000000000100044417
252.0629999999999881765689
245.8859999999999956799002
239.2740000000000009094947
285.6990000000000122781785
285.6990000000000122781785
278.6030000000000086401997
336.0310000000000059117156
338.7139999999999986357579
331.5609999999999786268745
322.1850000000000022737368
317.7250000000000227373675
315.0500000000000113686838
314.6039999999999849933374
432.3980000000000245563569
479.2699999999999818101060
473.7930000000000063664629
466.9519999999999981810106
456.4769999999999754436431
448.2900000000000204636308
435.1200000000000045474735
423.3340000000000031832315
413.3770000000000095496944
483.8369999999999890860636
483.8369999999999890860636
1144.4790000000000418367563
1531.9639999999999417923391
1740.3199999999999363353709
2174.2910000000001673470251
1669.8520000000000891304808
1249.2690000000000054569682
1034.2249999999999090505298
1404.8389999999999417923391
1090.0219999999999345163815
1158.8060000000000400177669
1081.4329999999999927240424
884.4030000000000200088834
739.4210000000000491127139
616.1950000000000500222086
531.4450000000000500222086
807.2300000000000181898940
686.4320000000000163709046
589.7219999999999799911166
145.6769999999999924966687
144.3750000000000000000000
186.1839999999999974988896
198.8679999999999949977791
196.2410000000000138697942
191.4290000000000020463631
185.7470000000000140971679
226.0699999999999931787897
263.5500000000000113686838
259.1299999999999954525265
252.5039999999999906776793
243.6810000000000115960574
235.7500000000000000000000
228.7090000000000031832315
273.2869999999999777173798
279.9329999999999927240424
340.0559999999999831743480
351.6979999999999790816219
406.5960000000000036379788
431.0380000000000109139364
490.2370000000000231921149
486.5790000000000077307050
478.8129999999999881765689
1204.9410000000000309228199
1671.8230000000000927684596
1918.8240000000000691215973
2904.5670000000000072759576
2258.2399999999997817212716
1682.9310000000000400177669
1253.5820000000001073203748
952.8210000000000263753464
850.2400000000000090949470
1639.3510000000001127773430
1456.8320000000001073203748
1150.2010000000000218278728
944.2619999999999436113285
777.7450000000000045474735
633.1680000000000063664629
556.8500000000000227373675
872.1359999999999672581907
739.5779999999999745341484
634.0049999999999954525265
152.1930000000000120508048
182.6889999999999929514161
204.1239999999999952251528
200.1810000000000115960574
194.4910000000000138697942
191.4290000000000020463631
238.3930000000000006821210
264.4350000000000022737368
259.1299999999999954525265
251.1800000000000068212103
243.2400000000000090949470
236.1899999999999977262632
229.5879999999999938609108
247.2090000000000031832315
331.1139999999999758983904
340.5029999999999859028321
332.0079999999999813553586
321.7389999999999758983904
313.2669999999999959072738
307.4769999999999754436431
375.0430000000000063664629
389.8990000000000009094947
386.2950000000000159161573
385.3940000000000054569682
434.6659999999999968167685
440.1120000000000231921149
433.7590000000000145519152
477.4440000000000168256520
485.2080000000000268300937
473.3369999999999890860636
460.1190000000000281943358
448.2900000000000204636308
435.1200000000000045474735
1264.9429999999999836290954
1837.4300000000000636646291
2133.7119999999999890860636
2855.1840000000001964508556
2275.9349999999999454303179
1713.4659999999998944986146
1266.5239999999998872226570
957.1009999999999990905053
892.9489999999999554347596
1227.7110000000000127329258
965.6630000000000109139364
1141.5979999999999563442543
1008.5000000000000000000000
841.7039999999999508872861
696.8840000000000145519152
578.0339999999999918145477
501.8279999999999745341484
795.0109999999999672581907
676.5689999999999599822331
579.8369999999999890860636
140.9039999999999963620212
140.0360000000000013642421
137.4339999999999974988896
180.0689999999999884039426
191.8669999999999902229320
209.8230000000000075033313
249.4149999999999920419214
246.7680000000000006821210
243.2400000000000090949470
234.8689999999999997726263
227.8290000000000077307050
221.6750000000000113686838
215.5260000000000104591891
303.4719999999999799911166
342.7409999999999854480848
362.4619999999999890860636
352.5939999999999940882844
341.3980000000000245563569
331.1139999999999758983904
319.9540000000000077307050
311.9309999999999831743480
306.1419999999999959072738
344.9789999999999849933374
400.7250000000000227373675
402.5310000000000059117156
456.0219999999999913598003
460.1190000000000281943358
452.8369999999999890860636
444.1999999999999886313162
434.6659999999999968167685
423.7869999999999777173798
459.6630000000000109139364
487.4940000000000281943358
476.0740000000000122781785
463.7629999999999768078851
497.5579999999999927240424
1119.1659999999999399733497
1478.6349999999999909050530
1670.8930000000000291038305
2595.7550000000001091393642
2055.2910000000001673470251
1534.9519999999999981810106
1145.9000000000000909494702
884.4030000000000200088834
684.1319999999999481588020
952.8210000000000263753464
1034.2249999999999090505298
1077.1389999999998963176040
863.0480000000000018189894
696.8840000000000145519152
599.2300000000000181898940
518.7490000000000236468622
752.7409999999999854480848
642.0629999999999881765689
552.9479999999999790816219
146.5459999999999922692950
185.7470000000000140971679
201.9329999999999927240424
197.5550000000000068212103
195.3660000000000138697942
189.6800000000000068212103
185.3100000000000022737368
226.0699999999999931787897
258.2459999999999809006113
253.8290000000000077307050
246.3269999999999981810106
240.5960000000000036379788
232.2280000000000086401997
265.3199999999999931787897
284.3679999999999949977791
278.6030000000000086401997
315.4959999999999809006113
334.6899999999999977262632
328.4340000000000259205990
322.1850000000000022737368
317.2789999999999963620212
314.6039999999999849933374
314.6039999999999849933374
451.4719999999999799911166
494.8120000000000118234311
1242.4929999999999381543603
1768.0950000000000272848411
2032.7280000000000654836185
3170.4229999999997744453140
2569.0090000000000145519152
1901.5499999999999545252649
1404.8389999999999417923391
1305.3759999999999763531378
1227.7110000000000127329258
1352.9139999999999872670742
1171.7159999999998944986146
922.8730000000000472937245
739.4210000000000491127139
628.9239999999999781721272
1047.0940000000000509317033
974.2269999999999754436431
773.4850000000000136424205
616.1950000000000500222086
880.1309999999999718056642
820.3730000000000472937245
679.8830000000000381987775
824.6380000000000336513040
931.4270000000000209183781
769.2250000000000227373675
620.4379999999999881765689
510.2880000000000109139364
640.7960000000000491127139
535.9990000000000236468622
466.2099999999999795363692
161.7620000000000004547474
193.1790000000000020463631
219.4780000000000086401997
216.8429999999999893134373
211.5769999999999981810106
205.4379999999999881765689
200.1810000000000115960574
193.6160000000000138697942
267.0889999999999986357579
271.5149999999999863575795
264.8770000000000095496944
257.3620000000000231921149
248.9730000000000131876732
297.6899999999999977262632
295.0240000000000009094947
337.8190000000000168256520
349.9049999999999727151589
339.6089999999999804458639
330.6680000000000063664629
325.3090000000000259205990
321.2930000000000063664629
379.0910000000000081854523
419.2590000000000145519152
448.2900000000000204636308
473.3369999999999890860636
466.9519999999999981810106
456.9320000000000163709046
447.3809999999999718056642
436.0269999999999868123268
425.1460000000000150066626
486.1220000000000140971679
491.6089999999999804458639
478.8129999999999881765689
465.5849999999999795363692
1245.6780000000001109583536
1672.2789999999999963620212
1874.7100000000000363797881
2756.5909999999998944986146
2333.4969999999998435669113
1757.1279999999999290594133
1318.3350000000000363797881
991.3590000000000372892828
773.4850000000000136424205
603.4710000000000036379788
1223.4010000000000673026079
1167.4120000000000345607987
914.3210000000000263753464
735.1649999999999636202119
628.9239999999999781721272
527.2129999999999654392013
999.9289999999999736246536
927.1499999999999772626325
735.1649999999999636202119
594.9900000000000090949470
594.9900000000000090949470
594.9900000000000090949470
686.1689999999999827196007
583.3450000000000272848411
498.7189999999999940882844
167.8590000000000088675733
186.6210000000000093223207
185.7470000000000140971679
181.3789999999999906776793
177.4509999999999934061634
172.6529999999999915871740
167.4230000000000018189894
163.5029999999999859028321
219.9170000000000015916157
323.0769999999999981810106
327.9879999999999995452526
318.1700000000000159161573
308.8129999999999881765689
299.0240000000000009094947
290.1379999999999768078851
282.1499999999999772626325
274.6150000000000090949470
268.4169999999999731699063
266.2040000000000077307050
366.9529999999999745341484
431.0380000000000109139364
436.9350000000000022737368
432.3980000000000245563569
425.1460000000000150066626
417.4479999999999790816219
408.4039999999999963620212
400.2740000000000009094947
390.3500000000000227373675
379.9909999999999854480848
446.9259999999999877218215
1207.9800000000000181898940
1648.7680000000000291038305
1862.6929999999999836290954
2346.7919999999999163264874
1866.4909999999999854480848
1404.8389999999999417923391
1047.0940000000000509317033
794.7910000000000536601874
1025.6479999999999108695192
1158.8060000000000400177669
1339.9429999999999836290954
1077.1389999999998963176040
858.7780000000000200088834
718.1470000000000482032192
603.4710000000000036379788
518.7490000000000236468622
790.3029999999999972715159
657.7469999999999572537490
563.0769999999999981810106
159.1510000000000104591891
158.2810000000000059117156
198.4300000000000068212103
210.2609999999999956799002
207.6299999999999954525265
201.4950000000000045474735
194.9290000000000020463631
189.2429999999999949977791
187.0579999999999927240424
183.5629999999999881765689
269.7450000000000045474735
270.1870000000000118234311
263.5500000000000113686838
255.1539999999999963620212
304.8070000000000163709046
303.0269999999999868123268
294.1349999999999909050530
286.1429999999999722604116
278.1600000000000250111043
273.2869999999999777173798
342.2930000000000063664629
349.4569999999999936335371
346.7699999999999818101060
345.4270000000000209183781
375.0430000000000063664629
408.8550000000000181898940
1198.2449999999998908606358
1785.2500000000000000000000
2088.4670000000000982254278
2783.4569999999998799466994
2147.8159999999998035491444
2284.7849999999998544808477
1783.3479999999999563442543
1713.4659999999998944986146
1404.8389999999999417923391
1090.0219999999999345163815
850.2400000000000090949470
692.6330000000000381987775
1004.2140000000000554791768
1042.8040000000000873114914
820.3730000000000472937245
662.8890000000000100044417
544.1459999999999581632437
842.9900000000000090949470
709.9959999999999809006113
612.0190000000000054569682
180.5060000000000002273737
179.6330000000000097770680
174.3969999999999913598003
170.9089999999999918145477
168.7299999999999897681846
211.1380000000000052295945
248.0910000000000081854523
245.8859999999999956799002
237.9519999999999981810106
230.9079999999999870397005
267.5319999999999822648533
283.0369999999999777173798
276.8310000000000172803993
268.8589999999999804458639
326.6480000000000245563569
326.2019999999999981810106
316.8330000000000268300937
309.2579999999999813553586
302.5819999999999936335371
298.5790000000000077307050
365.6050000000000181898940
445.5629999999999881765689
464.2180000000000177351467
460.1190000000000281943358
451.4719999999999799911166
441.9289999999999736246536
432.3980000000000245563569
421.9750000000000227373675
410.6639999999999872670742
472.8799999999999954525265
486.1220000000000140971679
473.7930000000000063664629
1238.9439999999999599822331
1667.5789999999999508872861
1878.1179999999999381543603
2342.3600000000001273292582
1840.2159999999998944986146
1949.8050000000000636646291
1482.8550000000000181898940
1115.8019999999999072315404
854.5090000000000145519152
675.6340000000000145519152
965.6630000000000109139364
803.3160000000000309228199
948.5410000000000536601874
1021.3609999999999899955583
807.5800000000000409272616
658.6420000000000527506927
548.3799999999999954525265
769.3740000000000236468622
640.8160000000000309228199
550.9099999999999681676854
156.5409999999999968167685
184.8729999999999904503056
213.3319999999999936335371
210.2609999999999956799002
204.5620000000000118234311
200.1810000000000115960574
193.6160000000000138697942
187.9319999999999879491952
184.4360000000000070485839
258.6879999999999881765689
266.2040000000000077307050
259.1299999999999954525265
251.6210000000000093223207
243.2400000000000090949470
294.5790000000000077307050
295.0240000000000009094947
285.6990000000000122781785
278.1600000000000250111043
336.9250000000000113686838
343.6360000000000241016096
337.8190000000000168256520
334.6899999999999977262632
330.2210000000000036379788
330.2210000000000036379788
359.7699999999999818101060
438.7500000000000000000000
446.4719999999999799911166
439.2040000000000077307050
429.2239999999999895408109
417.9010000000000104591891
406.1440000000000054569682
469.2320000000000277395884
464.2180000000000177351467
453.2919999999999731699063
441.0199999999999818101060
456.4769999999999754436431
477.4440000000000168256520
470.1440000000000054569682
459.2080000000000268300937
1228.3230000000000927684596
1647.3679999999999381543603
1857.5099999999999909050530
2302.4920000000001891748980
1792.0920000000000982254278
1335.6199999999998908606358
1530.6079999999999472493073
1923.4770000000000891304808
1487.1939999999999599822331
1145.9000000000000909494702
927.1499999999999772626325
752.1920000000000072759576
637.4130000000000109139364
531.4450000000000500222086
916.8880000000000336513040
761.3930000000000291038305
643.0090000000000145519152
173.5250000000000056843419
227.3890000000000100044417
225.6299999999999954525265
220.3569999999999993178790
213.7709999999999865849531
205.0000000000000000000000
201.9329999999999927240424
195.8040000000000020463631
190.1179999999999949977791
185.3100000000000022737368
180.5060000000000002273737
238.8329999999999984083843
279.0470000000000254658516
331.1139999999999758983904
329.3279999999999745341484
321.7389999999999758983904
310.1490000000000009094947
299.9130000000000109139364
291.4700000000000272848411
284.8120000000000118234311
279.0470000000000254658516
276.3879999999999768078851
332.9019999999999868123268
422.8809999999999718056642
446.9259999999999877218215
443.7459999999999809006113
437.3890000000000100044417
430.1309999999999718056642
419.7110000000000127329258
411.1159999999999854480848
399.8220000000000027284841
391.2520000000000095496944
420.6170000000000186446414
468.3199999999999931787897
1271.0050000000001091393642
1740.8679999999999381543603
1960.8530000000000654836185
2466.6410000000000763975549
2002.5139999999998963176040
2685.0320000000001527951099
2537.8270000000002255546860
2841.7260000000001127773430
2904.5670000000000072759576
2972.0000000000000000000000
3743.7390000000000327418093
3720.8440000000000509317033
3483.4439999999999599822331
4014.7970000000000254658516
3707.1129999999998290149961
4102.4390000000003055902198
4097.8230000000003201421350
3867.5760000000000218278728
4403.5720000000001164153218
4134.7719999999999345163815
4459.3860000000004220055416
4236.5420000000003710738383
4111.6750000000001818989404
4482.6620000000002619344741
4194.8810000000003128661774
4608.5579999999999927240424
4361.7569999999996070982888
4255.0709999999999126885086
4501.2920000000003710738383
4065.5160000000000763975549
4380.3360000000002401066013
3725.4220000000000254658516
3319.8460000000000036379788
3483.4439999999999599822331
3215.6480000000001382431947
2949.5100000000002182787284
3152.3470000000002073647920
2904.5670000000000072759576
3120.7310000000002219167072
2662.6950000000001637090463
3138.7939999999998690327629
2895.5839999999998326529749
3071.0960000000000036379788
2792.4160000000001673470251
2949.5100000000002182787284
2466.6410000000000763975549
2729.7420000000001891748980
3179.4639999999999417923391
2783.4569999999998799466994
2533.3739999999997962731868
2967.5010000000002037268132
2738.6900000000000545696821
2900.0749999999998181010596
2649.2979999999997744453140
2837.2409999999999854480848
3030.5289999999999963620212
2945.0140000000001236912794
2999.0030000000001564330887
3111.7020000000002255546860
2927.0329999999999017745722
2958.5050000000001091393642
3008.0079999999998108251020
2882.1129999999998290149961
2828.2719999999999345163815
2520.0189999999997780832928
2649.2979999999997744453140
2377.8310000000001309672371
2528.9220000000000254658516
2333.4969999999998435669113
2462.1959999999999126885086
2479.9789999999998144630808
2702.9099999999998544808477
2600.2139999999999417923391
2734.2159999999998944986146
2859.6709999999998217390385
2711.8519999999998617568053
3017.0149999999998726707418
2729.7420000000001891748980
2837.2409999999999854480848
2488.8739999999997962731868
2698.4400000000000545696821
2471.0869999999999890860636
2778.9780000000000654836185
2555.6419999999998253770173
2662.6950000000001637090463
2457.7510000000002037268132
2609.1340000000000145519152
2515.5680000000002110027708
2635.9059999999999490682967
2515.5680000000002110027708
2600.2139999999999417923391
2640.3690000000001418811735
2573.4650000000001455191523
2756.5909999999998944986146
2546.7330000000001746229827
2814.8229999999998653947841
2886.6030000000000654836185
2591.2959999999998217390385
2729.7420000000001891748980
2864.1579999999999017745722
2649.2979999999997744453140
2873.1350000000002182787284
2640.3690000000001418811735
2787.9360000000001491571311
2520.0189999999997780832928
2644.8330000000000836735126
2747.6390000000001236912794
2631.4430000000002110027708
2761.0670000000000072759576
2569.0090000000000145519152
2931.5270000000000436557457
2716.3240000000000691215973
2801.3769999999999527062755
2868.6460000000001855369192
2716.3240000000000691215973
2747.6390000000001236912794
2680.5630000000001018634066
3030.5289999999999963620212
2752.1149999999997817212716
2859.6709999999998217390385
2936.0219999999999345163815
2882.1129999999998290149961
2855.1840000000001964508556
2787.9360000000001491571311
2738.6900000000000545696821
2716.3240000000000691215973
2796.8960000000001855369192
2564.5520000000001346052159
2850.6970000000001164153218
2600.2139999999999417923391
2877.6239999999997962731868
2582.3789999999999054125510
2693.9699999999997999111656
2774.5000000000000000000000
2542.2800000000002000888344
2837.2409999999999854480848
2528.9220000000000254658516
2693.9699999999997999111656
3093.6500000000000909494702
2999.0030000000001564330887
3206.5990000000001600710675
3179.4639999999999417923391
2940.5180000000000291038305
2931.5270000000000436557457
2976.5000000000000000000000
2729.7420000000001891748980
2954.0070000000000618456397
2685.0320000000001527951099
2886.6030000000000654836185
2716.3240000000000691215973
2805.8589999999999236024451
2850.6970000000001164153218
2649.2979999999997744453140
2778.9780000000000654836185
2936.0219999999999345163815
2752.1149999999997817212716
2958.5050000000001091393642
2761.0670000000000072759576
2761.0670000000000072759576
2832.7559999999998581188265
2734.2159999999998944986146
2810.3400000000001455191523
2595.7550000000001091393642
2778.9780000000000654836185
2868.6460000000001855369192
2819.3049999999998362909537
2940.5180000000000291038305
2689.5010000000002037268132
2918.0450000000000727595761
2676.0949999999997999111656
2855.1840000000001964508556
2725.2689999999997780832928
2801.3769999999999527062755
2720.7959999999998217390385
2720.7959999999998217390385
2814.8229999999998653947841
2604.6739999999999781721272
2747.6390000000001236912794
2837.2409999999999854480848
2832.7559999999998581188265
2886.6030000000000654836185
2859.6709999999998217390385
2886.6030000000000654836185
2662.6950000000001637090463
2873.1350000000002182787284
2609.1340000000000145519152
2859.6709999999998217390385
2604.6739999999999781721272
2832.7559999999998581188265
2546.7330000000001746229827
2720.7959999999998217390385
2931.5270000000000436557457
2693.9699999999997999111656
2913.5520000000001346052159
2702.9099999999998544808477
2783.4569999999998799466994
2841.7260000000001127773430
2711.8519999999998617568053
2832.7559999999998581188265
2658.2289999999998144630808
2747.6390000000001236912794
2770.0219999999999345163815
2707.3809999999998581188265
2832.7559999999998581188265
2976.5000000000000000000000
2936.0219999999999345163815
3035.0349999999998544808477
2864.1579999999999017745722
2994.5019999999999527062755
3066.5869999999999890860636
3017.0149999999998726707418
2999.0030000000001564330887
3152.3470000000002073647920
2936.0219999999999345163815
3017.0149999999998726707418
3152.3470000000002073647920
3048.5540000000000873114914
3161.3840000000000145519152
3129.7609999999999672581907
3012.5120000000001709850039
3075.6060000000002219167072
3107.1880000000001018634066
2796.8960000000001855369192
2963.0030000000001564330887
3066.5869999999999890860636
3165.9029999999997926352080
2985.5000000000000000000000
3017.0149999999998726707418
3147.8290000000001782609615
2873.1350000000002182787284
2891.0929999999998472048901
2918.0450000000000727595761
2927.0329999999999017745722
2990.0000000000000000000000
3188.5070000000000618456397
2963.0030000000001564330887
3066.5869999999999890860636
3129.7609999999999672581907
2927.0329999999999017745722
2958.5050000000001091393642
2967.5010000000002037268132
3030.5289999999999963620212
3017.0149999999998726707418
2823.7880000000000109139364
2972.0000000000000000000000
2895.5839999999998326529749
2900.0749999999998181010596
2994.5019999999999527062755
2814.8229999999998653947841
2873.1350000000002182787284
2927.0329999999999017745722
2734.2159999999998944986146
2832.7559999999998581188265
2778.9780000000000654836185
2747.6390000000001236912794
2900.0749999999998181010596
2693.9699999999997999111656
2711.8519999999998617568053
2855.1840000000001964508556
2778.9780000000000654836185
2787.9360000000001491571311
2796.8960000000001855369192
2940.5180000000000291038305
3165.9029999999997926352080
3143.3110000000001491571311
3306.2399999999997817212716
3134.2779999999997926352080
2940.5180000000000291038305
2940.5180000000000291038305
2990.0000000000000000000000
3017.0149999999998726707418
3062.0779999999999745341484
2949.5100000000002182787284
2868.6460000000001855369192
2931.5270000000000436557457
2787.9360000000001491571311
2805.8589999999999236024451
3048.5540000000000873114914
2743.1640000000002146407496
2963.0030000000001564330887
2841.7260000000001127773430
2792.4160000000001673470251
2823.7880000000000109139364
2837.2409999999999854480848
2796.8960000000001855369192
2945.0140000000001236912794
2743.1640000000002146407496
2931.5270000000000436557457
2734.2159999999998944986146
2927.0329999999999017745722
2756.5909999999998944986146
2222.8719999999998435669113
1927.8640000000000327418093
1495.8730000000000472937245
1574.0689999999999599822331
1240.6449999999999818101060
957.1009999999999990905053
773.4850000000000136424205
1945.4159999999999399733497
1744.0239999999998872226570
1335.6199999999998908606358
1072.8450000000000272848411
888.6760000000000445652404
1137.2980000000000018189894
1154.5029999999999290594133
1141.5979999999999563442543
905.7709999999999581632437
722.4009999999999536157702
607.7119999999999890860636
969.9439999999999599822331
897.2219999999999799911166
705.3880000000000336513040
803.3160000000000309228199
782.0059999999999718056642
863.0480000000000018189894
944.2619999999999436113285
769.2250000000000227373675
641.6570000000000391082722
561.0860000000000127329258
705.3880000000000336513040
1232.0219999999999345163815
1021.3609999999999899955583
794.7910000000000536601874
654.3949999999999818101060
565.3220000000000027284841
489.1419999999999959072738
939.9829999999999472493073
807.5800000000000409272616
965.6630000000000109139364
807.5800000000000409272616
650.1490000000000009094947
539.9120000000000345607987
939.9829999999999472493073
841.7039999999999508872861
688.3830000000000381987775
578.0339999999999918145477
811.8440000000000509317033
684.1319999999999481588020
1017.0729999999999790816219
871.5890000000000554791768
701.1359999999999672581907
582.2720000000000482032192
497.5989999999999895408109
592.6330000000000381987775
518.1359999999999672581907
458.9350000000000022737368
189.6800000000000068212103
186.6210000000000093223207
183.5629999999999881765689
179.6330000000000097770680
180.5060000000000002273737
248.9730000000000131876732
250.2969999999999970441422
289.6940000000000168256520
286.5869999999999890860636
278.6030000000000086401997
270.1870000000000118234311
283.0369999999999777173798
327.5409999999999968167685
325.3090000000000259205990
314.6039999999999849933374
306.1419999999999959072738
345.8740000000000236468622
343.1879999999999881765689
390.3500000000000227373675
399.3709999999999809006113
395.7610000000000241016096
393.5059999999999718056642
392.1530000000000200088834
390.8009999999999877218215
390.8009999999999877218215
1058.4629999999999654392013
1440.2429999999999381543603
1641.0150000000001000444172
2024.4960000000000945874490
1561.0260000000000673026079
1500.2129999999999654392013
1448.1620000000000345607987
1244.9570000000001073203748
1214.7819999999999254214345
969.9439999999999599822331
777.7450000000000045474735
667.1369999999999436113285
735.1649999999999636202119
995.6440000000000054569682
828.9039999999999963620212
650.1490000000000009094947
548.3799999999999954525265
816.1079999999999472493073
684.1319999999999481588020
1068.5519999999999072315404
1292.4210000000000491127139
1132.9980000000000472937245
1578.4179999999998926796252
1413.5000000000000000000000
1482.8550000000000181898940
1214.7819999999999254214345
957.1009999999999990905053
782.0059999999999718056642
637.4130000000000109139364
871.5890000000000554791768
982.7920000000000300133252
760.7079999999999699866748
624.6810000000000400177669
548.3799999999999954525265
820.3730000000000472937245
726.6549999999999727151589
1068.5519999999999072315404
897.2219999999999799911166
718.1470000000000482032192
620.4379999999999881765689
518.7490000000000236468622
1038.5150000000001000444172
952.8210000000000263753464
880.1309999999999718056642
1004.2140000000000554791768
807.5800000000000409272616
667.1369999999999436113285
573.7960000000000491127139
1021.3609999999999899955583
892.9489999999999554347596
709.6399999999999863575795
573.7960000000000491127139
501.8279999999999745341484
605.7930000000000063664629
525.2409999999999854480848
462.0099999999999909050530
171.3449999999999988631316
167.8590000000000088675733
166.9869999999999947704055
191.4290000000000020463631
238.3930000000000006821210
239.2740000000000009094947
232.2280000000000086401997
225.1910000000000025011104
261.7819999999999822648533
272.8439999999999940882844
302.1370000000000004547474
330.2210000000000036379788
323.0769999999999981810106
313.7130000000000222826202
305.2520000000000095496944
297.2459999999999809006113
342.2930000000000063664629
372.7939999999999827196007
373.2440000000000281943358
423.3340000000000031832315
424.2400000000000090949470
422.8809999999999718056642
418.3530000000000086401997
412.4719999999999799911166
471.9680000000000177351467
474.2490000000000236468622
464.6739999999999781721272
451.9270000000000209183781
479.2699999999999818101060
484.7509999999999763531378
1307.7609999999999672581907
1806.6489999999998872226570
2044.8089999999999690771801
2560.0970000000002073647920
2033.2919999999999163264874
1787.7190000000000509317033
1809.5850000000000363797881
1547.9860000000001036823960
1443.8279999999999745341484
1137.2980000000000018189894
905.7709999999999581632437
743.6779999999999972715159
616.1950000000000500222086
1072.8450000000000272848411
931.4270000000000209183781
735.1649999999999636202119
590.7500000000000000000000
506.0579999999999927240424
811.8440000000000509317033
718.1470000000000482032192
590.7500000000000000000000
1004.2140000000000554791768
841.7039999999999508872861
675.6340000000000145519152
565.3220000000000027284841
493.3700000000000045474735
602.0230000000000245563569
503.9730000000000131876732
441.8269999999999981810106
221.2350000000000136424205
227.8290000000000077307050
222.9929999999999949977791
215.5260000000000104591891
210.2609999999999956799002
203.6860000000000070485839
196.2410000000000138697942
190.5550000000000068212103
226.0699999999999931787897
275.5009999999999763531378
274.1720000000000254658516
314.6039999999999849933374
322.1850000000000022737368
314.1589999999999918145477
303.9169999999999731699063
297.6899999999999977262632
292.8020000000000209183781
358.8720000000000140971679
377.7409999999999854480848
378.6410000000000195541361
374.5930000000000177351467
413.3770000000000095496944
426.9580000000000268300937
422.4279999999999972715159
431.9449999999999931787897
474.2490000000000236468622
466.0409999999999968167685
451.4719999999999799911166
440.1120000000000231921149
429.2239999999999895408109
418.3530000000000086401997
1257.6730000000000018189894
1813.9010000000000673026079
2102.1350000000002182787284
2801.3769999999999527062755
2205.1990000000000691215973
1661.1349999999999909050530
1244.9570000000001073203748
935.7050000000000409272616
1012.7859999999999445208232
1674.2110000000000127329258
1422.1620000000000345607987
1508.8949999999999818101060
1335.6199999999998908606358
1378.8679999999999381543603
1339.9429999999999836290954
1081.4329999999999927240424
871.5890000000000554791768
684.1319999999999481588020
1038.5150000000001000444172
1055.6759999999999308784027
833.1699999999999590727384
658.6420000000000527506927
944.2619999999999436113285
850.2400000000000090949470
701.1359999999999672581907
692.6330000000000381987775
999.9289999999999736246536
811.8440000000000509317033
662.8890000000000100044417
552.6150000000000090949470
489.1419999999999959072738
615.7789999999999963620212
532.0990000000000463842298
468.1050000000000181898940
216.8429999999999893134373
215.5260000000000104591891
212.0159999999999911324267
204.1239999999999952251528
199.7429999999999949977791
195.8040000000000020463631
275.5009999999999763531378
279.0470000000000254658516
270.1870000000000118234311
263.1080000000000040927262
272.4010000000000104591891
305.2520000000000095496944
300.8029999999999972715159
332.9019999999999868123268
356.1809999999999831743480
349.0090000000000145519152
340.9510000000000218278728
332.4549999999999840838427
327.0950000000000272848411
370.9959999999999809006113
420.1639999999999872670742
466.4970000000000140971679
480.1829999999999927240424
471.9680000000000177351467
464.2180000000000177351467
455.1120000000000231921149
443.7459999999999809006113
1274.1179999999999381543603
1735.9819999999999708961695
1947.1359999999999672581907
2395.5779999999999745341484
2320.2069999999998799466994
1866.4909999999999854480848
1400.5090000000000145519152
1547.9860000000001036823960
1292.4210000000000491127139
982.7920000000000300133252
773.4850000000000136424205
650.1490000000000009094947
544.1459999999999581632437
944.2619999999999436113285
1513.2360000000001036823960
1236.3330000000000836735126
965.6630000000000109139364
777.7450000000000045474735
654.3949999999999818101060
578.0339999999999918145477
578.0339999999999918145477
725.6169999999999618012225
608.8709999999999809006113
527.2160000000000081854523
158.7160000000000081854523
160.0209999999999865849531
210.2609999999999956799002
215.9650000000000034106051
210.2609999999999956799002
205.4379999999999881765689
200.6189999999999997726263
195.3660000000000138697942
248.5320000000000106865627
273.7289999999999849933374
267.5319999999999822648533
261.3399999999999749888957
252.9459999999999979536369
301.6920000000000072759576
303.0269999999999868123268
294.5790000000000077307050
350.8020000000000209183781
354.8360000000000127329258
345.8740000000000236468622
339.1610000000000013642421
332.4549999999999840838427
332.0079999999999813553586
332.9019999999999868123268
428.3179999999999836290954
490.6949999999999931787897
490.6949999999999931787897
481.5529999999999972715159
470.6000000000000227373675
457.8419999999999845385901
446.4719999999999799911166
435.1200000000000045474735
461.9399999999999977262632
1179.5969999999999799911166
1597.5679999999999836290954
1870.9249999999999545252649
2551.1880000000001018634066
1989.3299999999999272404239
1504.5530000000001109583536
1115.8019999999999072315404
965.6630000000000109139364
1270.8389999999999417923391
999.9289999999999736246536
790.5289999999999963620212
961.3819999999999481588020
935.7050000000000409272616
764.9660000000000081854523
645.9030000000000200088834
539.9120000000000345607987
1034.2249999999999090505298
875.8600000000000136424205
713.8930000000000291038305
573.7960000000000491127139
703.1090000000000372892828
586.3260000000000218278728
491.2559999999999718056642
106.2930000000000063664629
163.5029999999999859028321
185.3100000000000022737368
184.4360000000000070485839
180.9430000000000120508048
175.2700000000000102318154
173.0889999999999986357579
168.7299999999999897681846
246.3269999999999981810106
255.1539999999999963620212
250.2969999999999970441422
300.3580000000000040927262
311.0400000000000204636308
340.0559999999999831743480
419.2590000000000145519152
417.9010000000000104591891
406.1440000000000054569682
394.4080000000000154614099
405.6920000000000072759576
451.4719999999999799911166
451.0179999999999722604116
446.9259999999999877218215
442.8369999999999890860636
440.1120000000000231921149
440.1120000000000231921149
440.1120000000000231921149
1132.1059999999999945430318
1532.4339999999999690771801
1737.4890000000000327418093
2112.5439999999998690327629
2103.7300000000000181898940
1722.1949999999999363353709
1292.4210000000000491127139
991.3590000000000372892828
790.5289999999999963620212
1047.0940000000000509317033
1059.9680000000000745785655
1150.2010000000000218278728
910.0460000000000491127139
739.4210000000000491127139
624.6810000000000400177669
722.4009999999999536157702
1012.7859999999999445208232
833.1699999999999590727384
645.9030000000000200088834
522.9809999999999945430318
790.5289999999999963620212
828.9039999999999963620212
667.1369999999999436113285
914.3210000000000263753464
939.9829999999999472493073
760.7079999999999699866748
620.4379999999999881765689
518.7490000000000236468622
616.4460000000000263753464
515.6470000000000482032192
448.6610000000000013642421
163.5029999999999859028321
206.3149999999999977262632
222.1140000000000043200998
218.5999999999999943156581
211.5769999999999981810106
208.9449999999999931787897
200.6189999999999997726263
196.2410000000000138697942
261.3399999999999749888957
275.5009999999999763531378
269.7450000000000045474735
263.1080000000000040927262
288.8059999999999831743480
308.8129999999999881765689
302.5819999999999936335371
294.5790000000000077307050
339.6089999999999804458639
353.4909999999999854480848
345.8740000000000236468622
343.6360000000000241016096
339.1610000000000013642421
340.0559999999999831743480
366.0539999999999736246536
482.0099999999999909050530
1076.0399999999999636202119
1467.6880000000001018634066
1672.3460000000000036379788
2081.7060000000001309672371
1587.1169999999999618012225
1188.9369999999998981365934
914.3210000000000263753464
918.5969999999999799911166
1262.2100000000000363797881
1396.1800000000000636646291
1158.8060000000000400177669
922.8730000000000472937245
752.1920000000000072759576
641.6570000000000391082722
539.9120000000000345607987
809.6209999999999809006113
676.2089999999999463398126
580.0099999999999909050530
148.2829999999999870397005
146.9799999999999897681846
191.4290000000000020463631
198.8679999999999949977791
194.9290000000000020463631
190.5550000000000068212103
186.1839999999999974988896
181.8160000000000025011104
256.4789999999999849933374
261.3399999999999749888957
254.2700000000000102318154
247.6500000000000056843419
239.2740000000000009094947
274.6150000000000090949470
287.0299999999999727151589
278.6030000000000086401997
271.5149999999999863575795
334.2429999999999949977791
335.1370000000000004547474
327.9879999999999995452526
319.9540000000000077307050
314.6039999999999849933374
314.1589999999999918145477
313.7130000000000222826202
451.0179999999999722604116
484.2939999999999827196007
481.0969999999999799911166
469.2320000000000277395884
458.2980000000000018189894
445.5629999999999881765689
434.2119999999999890860636
421.5219999999999913598003
412.4719999999999799911166
474.7049999999999840838427
1265.0820000000001073203748
1727.7460000000000945874490
1959.8150000000000545696821
2484.4259999999999308784027
1945.4159999999999399733497
1461.1679999999998926796252
1090.0219999999999345163815
816.1079999999999472493073
1288.1040000000000418367563
1167.4120000000000345607987
1318.3350000000000363797881
1029.9369999999998981365934
820.3730000000000472937245
713.8930000000000291038305
616.1950000000000500222086
527.2129999999999654392013
807.7140000000000554791768
672.1779999999999972715159
577.7210000000000036379788
155.2359999999999899955583
155.2359999999999899955583
204.5620000000000118234311
208.5070000000000050022209
204.1239999999999952251528
200.1810000000000115960574
193.6160000000000138697942
188.8060000000000115960574
183.5629999999999881765689
264.4350000000000022737368
269.3020000000000209183781
282.5939999999999940882844
323.5240000000000009094947
327.5409999999999968167685
381.3410000000000081854523
436.4809999999999945430318
426.9580000000000268300937
412.9239999999999781721272
398.9200000000000159161573
390.8009999999999877218215
461.9399999999999977262632
465.5849999999999795363692
463.3070000000000163709046
460.1190000000000281943358
468.3199999999999931787897
1184.5450000000000727595761
1665.0109999999999672581907
1940.0540000000000873114914
2542.2800000000002000888344
1958.5850000000000363797881
1439.4929999999999381543603
1569.7210000000000036379788
1439.4929999999999381543603
1137.2980000000000018189894
1102.9100000000000818545232
1102.9100000000000818545232
880.1309999999999718056642
739.4210000000000491127139
897.2219999999999799911166
1012.7859999999999445208232
816.1079999999999472493073
684.1319999999999481588020
544.1459999999999581632437
776.5359999999999445208232
646.5349999999999681676854
557.2409999999999854480848
218.5999999999999943156581
219.9170000000000015916157
212.8930000000000006821210
209.3839999999999861302058
204.1239999999999952251528
199.3060000000000115960574
193.1790000000000020463631
187.9319999999999879491952
188.8060000000000115960574
272.4010000000000104591891
271.0729999999999790816219
263.5500000000000113686838
311.0400000000000204636308
313.2669999999999959072738
303.4719999999999799911166
295.4680000000000177351467
287.9180000000000063664629
324.4159999999999968167685
356.1809999999999831743480
354.3870000000000004547474
349.4569999999999936335371
346.7699999999999818101060
359.7699999999999818101060
402.5310000000000059117156
438.7500000000000000000000
460.1190000000000281943358
451.9270000000000209183781
440.5659999999999740794010
429.6779999999999972715159
418.3530000000000086401997
476.0740000000000122781785
488.8650000000000090949470
478.3570000000000277395884
1259.4619999999999890860636
1706.6320000000000618456397
1924.6859999999999217834556
2404.4540000000001782609615
1875.2519999999999527062755
1932.2509999999999763531378
1639.3510000000001127773430
1223.4010000000000673026079
952.8210000000000263753464
743.6779999999999972715159
922.8730000000000472937245
892.9489999999999554347596
743.6779999999999972715159
811.8440000000000509317033
1021.3609999999999899955583
833.1699999999999590727384
675.6340000000000145519152
565.3220000000000027284841
565.3220000000000027284841
565.3220000000000027284841
705.9800000000000181898940
588.9109999999999445208232
517.2849999999999681676854
231.3480000000000131876732
230.0279999999999915871740
222.9929999999999949977791
216.4039999999999963620212
209.8230000000000075033313
203.6860000000000070485839
200.6189999999999997726263
193.6160000000000138697942
187.9319999999999879491952
185.3100000000000022737368
247.2090000000000031832315
340.9510000000000218278728
343.1879999999999881765689
331.1139999999999758983904
320.3999999999999772626325
311.0400000000000204636308
303.9169999999999731699063
297.2459999999999809006113
291.4700000000000272848411
288.8059999999999831743480
330.6680000000000063664629
393.5059999999999718056642
446.0169999999999959072738
451.4719999999999799911166
445.5629999999999881765689
436.0269999999999868123268
427.4110000000000013642421
416.5430000000000063664629
407.9519999999999981810106
397.1150000000000090949470
464.2180000000000177351467
474.2490000000000236468622
1236.7010000000000218278728
1676.4339999999999690771801
1895.0730000000000927684596
2360.0920000000000982254278
1866.4909999999999854480848
1413.5000000000000000000000
1064.2599999999999909050530
1422.1620000000000345607987
1145.9000000000000909494702
871.5890000000000554791768
1094.3179999999999836290954
910.0460000000000491127139
743.6779999999999972715159
611.9529999999999745341484
531.4450000000000500222086
820.4450000000000500222086
696.0990000000000463842298
595.4610000000000127329258
137.0000000000000000000000
133.5329999999999870397005
130.0670000000000072759576
155.2359999999999899955583
183.9989999999999952251528
183.9989999999999952251528
179.6330000000000097770680
249.4149999999999920419214
248.9730000000000131876732
243.6810000000000115960574
236.1899999999999977262632
228.2690000000000054569682
222.9929999999999949977791
215.9650000000000034106051
209.3839999999999861302058
295.0240000000000009094947
322.6309999999999718056642
317.2789999999999963620212
307.0319999999999822648533
299.4689999999999940882844
294.1349999999999909050530
385.3940000000000054569682
453.2919999999999731699063
458.7529999999999859028321
459.2080000000000268300937
452.8369999999999890860636
1206.0960000000000036379788
1668.6449999999999818101060
1911.3510000000001127773430
2360.0920000000000982254278
2050.8899999999998726707418
1875.2519999999999527062755
1400.5090000000000145519152
1064.2599999999999909050530
841.7039999999999508872861
701.1359999999999672581907
961.3819999999999481588020
1262.2100000000000363797881
1029.9369999999998981365934
803.3160000000000309228199
671.3849999999999909050530
552.6150000000000090949470
830.4800000000000181898940
705.7319999999999708961695
604.6100000000000136424205
142.2050000000000125055521
146.1119999999999947704055
193.6160000000000138697942
194.0540000000000020463631
188.3689999999999997726263
243.2400000000000090949470
256.0369999999999777173798
251.1800000000000068212103
242.7990000000000065938366
234.8689999999999997726263
227.3890000000000100044417
220.7959999999999922692950
296.3570000000000277395884
360.6669999999999731699063
368.3000000000000113686838
358.4239999999999781721272
347.2180000000000177351467
337.8190000000000168256520
328.8809999999999718056642
323.9700000000000272848411
318.1700000000000159161573
379.0910000000000081854523
417.4479999999999790816219
416.9959999999999809006113
467.8639999999999758983904
467.8639999999999758983904
455.1120000000000231921149
443.7459999999999809006113
433.7590000000000145519152
451.4719999999999799911166
489.7799999999999727151589
478.8129999999999881765689
467.8639999999999758983904
455.5670000000000072759576
486.5790000000000077307050
492.0670000000000072759576
492.0670000000000072759576
1162.6549999999999727151589
1547.6839999999999690771801
1752.4059999999999490682967
2138.9949999999998908606358
1621.9320000000000163709046
1730.9249999999999545252649
1539.2960000000000491127139
1517.5779999999999745341484
1288.1040000000000418367563
1004.2140000000000554791768
828.9039999999999963620212
662.8890000000000100044417
586.5109999999999672581907
939.6929999999999836290954
791.7019999999999981810106
676.5119999999999436113285
150.4550000000000125055521
149.1519999999999868123268
176.1419999999999959072738
201.0569999999999879491952
198.4300000000000068212103
192.7410000000000138697942
189.6800000000000068212103
182.2520000000000095496944
257.8039999999999736246536
259.5720000000000027284841
252.9459999999999979536369
244.5629999999999881765689
238.3930000000000006821210
230.0279999999999915871740
269.3020000000000209183781
279.0470000000000254658516
274.6150000000000090949470
333.3489999999999895408109
330.6680000000000063664629
322.6309999999999718056642
316.8330000000000268300937
309.2579999999999813553586
306.5869999999999890860636
304.8070000000000163709046
384.0430000000000063664629
465.5849999999999795363692
469.2320000000000277395884
460.5740000000000122781785
449.6539999999999963620212
440.1120000000000231921149
430.5840000000000031832315
418.3530000000000086401997
406.1440000000000054569682
411.1159999999999854480848
482.9239999999999781721272
1198.9300000000000636646291
1614.2409999999999854480848
1826.3130000000001018634066
2311.3479999999999563442543
1787.7190000000000509317033
1348.5899999999999181454768
999.9289999999999736246536
769.2250000000000227373675
1257.8959999999999581632437
1197.5499999999999545252649
1193.2429999999999381543603
982.7920000000000300133252
782.0059999999999718056642
654.3949999999999818101060
548.3799999999999954525265
832.0779999999999745341484
691.7720000000000482032192
589.1849999999999454303179
152.6279999999999859028321
153.4970000000000140971679
150.8899999999999863575795
195.3660000000000138697942
204.1239999999999952251528
200.1810000000000115960574
195.8040000000000020463631
190.1179999999999949977791
185.3100000000000022737368
184.4360000000000070485839
263.1080000000000040927262
263.1080000000000040927262
256.4789999999999849933374
247.2090000000000031832315
239.7139999999999986357579
295.0240000000000009094947
291.9139999999999872670742
284.8120000000000118234311
276.3879999999999768078851
319.5079999999999813553586
340.5029999999999859028321
336.0310000000000059117156
332.4549999999999840838427
328.8809999999999718056642
328.8809999999999718056642
329.7740000000000009094947
376.3919999999999959072738
433.7590000000000145519152
438.2959999999999922692950
427.8639999999999758983904
418.3530000000000086401997
407.0480000000000018189894
395.3100000000000022737368
459.2080000000000268300937
463.7629999999999768078851
452.8369999999999890860636
469.6879999999999881765689
487.4940000000000281943358
494.8120000000000118234311
1244.2280000000000654836185
1875.0599999999999454303179
2425.2860000000000582076609
4594.5529999999998835846782
4552.5619999999998981365934
4510.6090000000003783497959
4060.9029999999997926352080
4412.8699999999998908606358
4083.9740000000001600710675
4157.8819999999996070982888
4204.1360000000004220055416
3977.9459999999999126885086
4473.3500000000003637978807
4231.9110000000000582076609
4343.1850000000004001776688
4361.7569999999996070982888
4033.2330000000001746229827
4617.8980000000001382431947
4167.1289999999999054125510
4037.8440000000000509317033
3437.9380000000001018634066
4014.7970000000000254658516
3629.3840000000000145519152
3688.8110000000001491571311
3606.5489999999999781721272
3492.5509999999999308784027
3089.1390000000001236912794
3138.7939999999998690327629
3138.7939999999998690327629
3080.1159999999999854480848
3084.6269999999999527062755
2967.5010000000002037268132
2873.1350000000002182787284
2976.5000000000000000000000
3017.0149999999998726707418
2900.0749999999998181010596
2868.6460000000001855369192
2904.5670000000000072759576
2569.0090000000000145519152
2985.5000000000000000000000
2644.8330000000000836735126
2765.5439999999998690327629
2635.9059999999999490682967
2895.5839999999998326529749
2493.3209999999999126885086
2752.1149999999997817212716
2891.0929999999998472048901
2868.6460000000001855369192
3116.2159999999998944986146
2927.0329999999999017745722
2846.2109999999997853592504
3012.5120000000001709850039
3080.1159999999999854480848
2927.0329999999999017745722
3165.9029999999997926352080
2837.2409999999999854480848
3197.5520000000001346052159
2805.8589999999999236024451
2747.6390000000001236912794
2671.6280000000001564330887
2386.7029999999999745341484
2528.9220000000000254658516
2231.7109999999997853592504
2716.3240000000000691215973
2493.3209999999999126885086
2640.3690000000001418811735
2488.8739999999997962731868
2707.3809999999998581188265
2604.6739999999999781721272
2828.2719999999999345163815
2850.6970000000001164153218
2716.3240000000000691215973
2729.7420000000001891748980
2693.9699999999997999111656
2904.5670000000000072759576
2676.0949999999997999111656
2391.1399999999998726707418
2734.2159999999998944986146
2493.3209999999999126885086
2805.8589999999999236024451
2644.8330000000000836735126
2306.9200000000000727595761
2400.0160000000000763975549
2595.7550000000001091393642
2497.7699999999999818101060
2667.1610000000000582076609
2734.2159999999998944986146
2595.7550000000001091393642
2765.5439999999998690327629
2747.6390000000001236912794
2662.6950000000001637090463
2796.8960000000001855369192
2895.5839999999998326529749
2891.0929999999998472048901
2823.7880000000000109139364
2676.0949999999997999111656
2720.7959999999998217390385
2667.1610000000000582076609
2783.4569999999998799466994
2502.2190000000000509317033
2819.3049999999998362909537
2644.8330000000000836735126
2810.3400000000001455191523
2613.5949999999997999111656
2743.1640000000002146407496
2792.4160000000001673470251
2725.2689999999997780832928
2828.2719999999999345163815
2676.0949999999997999111656
2801.3769999999999527062755
2850.6970000000001164153218
2698.4400000000000545696821
2931.5270000000000436557457
2676.0949999999997999111656
2765.5439999999998690327629
2886.6030000000000654836185
2922.5390000000002146407496
2873.1350000000002182787284
2855.1840000000001964508556
2698.4400000000000545696821
2927.0329999999999017745722
2649.2979999999997744453140
2904.5670000000000072759576
2622.5180000000000291038305
2900.0749999999998181010596
2649.2979999999997744453140
2900.0749999999998181010596
2618.0560000000000400177669
2850.6970000000001164153218
2770.0219999999999345163815
2796.8960000000001855369192
2770.0219999999999345163815
2756.5909999999998944986146
2945.0140000000001236912794
3165.9029999999997926352080
3107.1880000000001018634066
3179.4639999999999417923391
2895.5839999999998326529749
2963.0030000000001564330887
2967.5010000000002037268132
2873.1350000000002182787284
2940.5180000000000291038305
2689.5010000000002037268132
2819.3049999999998362909537
2877.6239999999997962731868
2765.5439999999998690327629
2828.2719999999999345163815
2716.3240000000000691215973
2747.6390000000001236912794
2600.2139999999999417923391
2725.2689999999997780832928
2662.6950000000001637090463
2805.8589999999999236024451
2918.0450000000000727595761
2873.1350000000002182787284
2819.3049999999998362909537
2702.9099999999998544808477
2873.1350000000002182787284
2707.3809999999998581188265
2810.3400000000001455191523
2720.7959999999998217390385
2729.7420000000001891748980
2814.8229999999998653947841
2658.2289999999998144630808
2850.6970000000001164153218
2810.3400000000001455191523
2743.1640000000002146407496
2940.5180000000000291038305
2756.5909999999998944986146
2954.0070000000000618456397
2716.3240000000000691215973
2787.9360000000001491571311
2528.9220000000000254658516
2814.8229999999998653947841
2613.5949999999997999111656
2743.1640000000002146407496
2891.0929999999998472048901
2765.5439999999998690327629
2972.0000000000000000000000
2711.8519999999998617568053
2940.5180000000000291038305
2671.6280000000001564330887
2783.4569999999998799466994
2649.2979999999997744453140
2792.4160000000001673470251
2653.7629999999999199644662
2729.7420000000001891748980
2913.5520000000001346052159
2680.5630000000001018634066
2837.2409999999999854480848
2864.1579999999999017745722
2658.2289999999998144630808
2761.0670000000000072759576
2828.2719999999999345163815
2622.5180000000000291038305
2743.1640000000002146407496
2855.1840000000001964508556
2667.1610000000000582076609
2837.2409999999999854480848
3053.0619999999998981365934
2886.6030000000000654836185
2990.0000000000000000000000
3084.6269999999999527062755
2927.0329999999999017745722
3035.0349999999998544808477
3220.1729999999997744453140
3012.5120000000001709850039
3035.0349999999998544808477
3265.4499999999998181010596
3098.1630000000000109139364
3116.2159999999998944986146
3129.7609999999999672581907
3183.9859999999998763087206
3143.3110000000001491571311
2963.0030000000001564330887
2949.5100000000002182787284
2985.5000000000000000000000
2967.5010000000002037268132
3012.5120000000001709850039
3215.6480000000001382431947
3039.5410000000001673470251
3044.0470000000000254658516
3107.1880000000001018634066
2891.0929999999998472048901
2904.5670000000000072759576
2954.0070000000000618456397
2819.3049999999998362909537
3057.5700000000001637090463
3030.5289999999999963620212
3003.5059999999998581188265
2976.5000000000000000000000
3030.5289999999999963620212
3008.0079999999998108251020
2868.6460000000001855369192
2999.0030000000001564330887
3053.0619999999998981365934
2999.0030000000001564330887
3111.7020000000002255546860
2864.1579999999999017745722
2967.5010000000002037268132
2814.8229999999998653947841
2868.6460000000001855369192
2999.0030000000001564330887
2945.0140000000001236912794
2940.5180000000000291038305
2999.0030000000001564330887
2752.1149999999997817212716
2792.4160000000001673470251
2900.0749999999998181010596
2698.4400000000000545696821
2846.2109999999997853592504
2770.0219999999999345163815
2770.0219999999999345163815
2707.3809999999998581188265
2801.3769999999999527062755
2640.3690000000001418811735
2787.9360000000001491571311
2877.6239999999997962731868
2837.2409999999999854480848
3188.5070000000000618456397
3347.0689999999999599822331
3120.7310000000002219167072
3080.1159999999999854480848
3152.3470000000002073647920
3089.1390000000001236912794
3030.5289999999999963620212
3062.0779999999999745341484
3035.0349999999998544808477
2873.1350000000002182787284
2886.6030000000000654836185
2904.5670000000000072759576
2761.0670000000000072759576
2936.0219999999999345163815
2927.0329999999999017745722
2738.6900000000000545696821
2891.0929999999998472048901
2877.6239999999997962731868
2729.7420000000001891748980
2913.5520000000001346052159
2868.6460000000001855369192
2720.7959999999998217390385
2909.0590000000001964508556
2859.6709999999998217390385
2810.3400000000001455191523
3451.5850000000000363797881
2963.0030000000001564330887
2289.2109999999997853592504
1774.6059999999999945430318
1927.8640000000000327418093
1530.6079999999999472493073
1163.1089999999999236024451
1253.5820000000001073203748
1120.0999999999999090505298
875.8600000000000136424205
952.8210000000000263753464
841.7039999999999508872861
1055.6759999999999308784027
914.3210000000000263753464
747.9339999999999690771801
633.1680000000000063664629
820.3730000000000472937245
1219.0909999999998944986146
1004.2140000000000554791768
790.5289999999999963620212
658.6420000000000527506927
573.7960000000000491127139
910.0460000000000491127139
901.4959999999999809006113
935.7050000000000409272616
880.1309999999999718056642
722.4009999999999536157702
594.9900000000000090949470
905.7709999999999581632437
837.4370000000000118234311
688.3830000000000381987775
582.2720000000000482032192
773.4850000000000136424205
730.9099999999999681676854
1004.2140000000000554791768
824.6380000000000336513040
658.6420000000000527506927
561.0860000000000127329258
867.3179999999999836290954
918.5969999999999799911166
1029.9369999999998981365934
910.0460000000000491127139
739.4210000000000491127139
624.6810000000000400177669
531.4450000000000500222086
948.5410000000000536601874
794.7910000000000536601874
628.9239999999999781721272
841.7039999999999508872861
756.4489999999999554347596
607.7119999999999890860636
961.3819999999999481588020
811.8440000000000509317033
667.1369999999999436113285
569.5589999999999690771801
569.5589999999999690771801
598.1520000000000436557457
524.2340000000000372892828
463.7780000000000200088834
184.4360000000000070485839
180.9430000000000120508048
176.5780000000000029558578
173.9610000000000127329258
185.7470000000000140971679
247.6500000000000056843419
284.8120000000000118234311
289.6940000000000168256520
283.0369999999999777173798
274.6150000000000090949470
266.2040000000000077307050
262.2239999999999895408109
306.5869999999999890860636
331.1139999999999758983904
325.7549999999999954525265
356.6290000000000190993887
369.6480000000000245563569
365.1560000000000059117156
363.3600000000000136424205
413.8290000000000077307050
426.0520000000000209183781
420.6170000000000186446414
411.5679999999999836290954
404.3369999999999890860636
426.9580000000000268300937
488.8650000000000090949470
487.9510000000000218278728
476.0740000000000122781785
466.9519999999999981810106
480.6399999999999863575795
1157.9369999999998981365934
1546.2639999999998963176040
1748.0260000000000673026079
2511.1179999999999381543603
2028.8940000000000054569682
1539.2960000000000491127139
1634.9949999999998908606358
1266.5239999999998872226570
982.7920000000000300133252
799.0529999999999972715159
633.1680000000000063664629
565.3220000000000027284841
1249.2690000000000054569682
1115.8019999999999072315404
1634.9949999999998908606358
1465.5050000000001091393642
1180.3260000000000218278728
965.6630000000000109139364
799.0529999999999972715159
1309.6949999999999363353709
1526.2639999999998963176040
1193.2429999999999381543603
948.5410000000000536601874
799.0529999999999972715159
633.1680000000000063664629
539.9120000000000345607987
776.6820000000000163709046
661.6950000000000500222086
568.4990000000000236468622
142.2050000000000125055521
138.7350000000000136424205
188.8060000000000115960574
192.3040000000000020463631
188.8060000000000115960574
249.4149999999999920419214
255.5949999999999988631316
248.9730000000000131876732
243.2400000000000090949470
235.3100000000000022737368
273.7289999999999849933374
336.0310000000000059117156
368.3000000000000113686838
360.2180000000000177351467
349.4569999999999936335371
339.1610000000000013642421
329.7740000000000009094947
319.0620000000000118234311
382.6920000000000072759576
393.5059999999999718056642
388.9979999999999904503056
428.3179999999999836290954
442.8369999999999890860636
441.4750000000000227373675
442.8369999999999890860636
1222.6489999999998872226570
1672.3240000000000691215973
1881.2019999999999981810106
2315.7770000000000436557457
1805.2110000000000127329258
1827.0860000000000127329258
3021.5189999999997780832928
2391.1399999999998726707418
1822.7100000000000363797881
1443.8279999999999745341484
1167.4120000000000345607987
910.0460000000000491127139
739.4210000000000491127139
586.5109999999999672581907
1262.2100000000000363797881
1383.1949999999999363353709
1090.0219999999999345163815
850.2400000000000090949470
679.8830000000000381987775
582.2720000000000482032192
506.0579999999999927240424
768.1960000000000263753464
640.2350000000000136424205
551.6059999999999945430318
154.3669999999999902229320
179.1959999999999979536369
203.6860000000000070485839
204.1239999999999952251528
199.7429999999999949977791
196.2410000000000138697942
191.4290000000000020463631
245.0039999999999906776793
268.4169999999999731699063
263.5500000000000113686838
256.0369999999999777173798
248.0910000000000081854523
275.9440000000000168256520
295.0240000000000009094947
288.8059999999999831743480
325.7549999999999954525265
347.2180000000000177351467
339.1610000000000013642421
331.1139999999999758983904
324.8620000000000231921149
322.1850000000000022737368
344.9789999999999849933374
451.9270000000000209183781
476.5310000000000059117156
472.4239999999999781721272
463.7629999999999768078851
456.4769999999999754436431
445.5629999999999881765689
432.8519999999999754436431
424.2400000000000090949470
1254.4420000000000072759576
1732.2509999999999763531378
1998.4480000000000927684596
2837.2409999999999854480848
2302.4920000000001891748980
1752.7599999999999909050530
1322.6559999999999490682967
982.7920000000000300133252
1344.2660000000000763975549
1064.2599999999999909050530
820.3730000000000472937245
667.1369999999999436113285
969.9439999999999599822331
858.7780000000000200088834
692.6330000000000381987775
880.1309999999999718056642
1008.5000000000000000000000
828.9039999999999963620212
662.8890000000000100044417
556.8500000000000227373675
725.1720000000000254658516
604.4940000000000281943358
506.0000000000000000000000
172.6529999999999915871740
231.7880000000000109139364
233.5490000000000065938366
225.1910000000000025011104
219.4780000000000086401997
214.6490000000000009094947
207.1920000000000072759576
203.6860000000000070485839
199.7429999999999949977791
193.1790000000000020463631
188.8060000000000115960574
301.6920000000000072759576
354.3870000000000004547474
349.9049999999999727151589
338.2669999999999959072738
327.9879999999999995452526
319.0620000000000118234311
311.4850000000000136424205
305.2520000000000095496944
310.5939999999999940882844
420.1639999999999872670742
434.2119999999999890860636
435.1200000000000045474735
1181.7899999999999636202119
1724.9790000000000418367563
2022.6769999999999072315404
2662.6950000000001637090463
2020.0989999999999326973921
1495.8730000000000472937245
1201.8569999999999708961695
1439.4929999999999381543603
1137.2980000000000018189894
884.4030000000000200088834
1132.9980000000000472937245
935.7050000000000409272616
752.1920000000000072759576
1145.9000000000000909494702
961.3819999999999481588020
777.7450000000000045474735
641.6570000000000391082722
531.4450000000000500222086
776.8790000000000190993887
662.7939999999999827196007
571.2770000000000436557457
189.6800000000000068212103
211.5769999999999981810106
207.6299999999999954525265
201.4950000000000045474735
195.3660000000000138697942
190.1179999999999949977791
239.2740000000000009094947
265.7620000000000004547474
262.6659999999999968167685
254.2700000000000102318154
248.0910000000000081854523
241.9180000000000063664629
275.5009999999999763531378
304.8070000000000163709046
346.7699999999999818101060
341.3980000000000245563569
331.5609999999999786268745
323.0769999999999981810106
316.8330000000000268300937
386.2950000000000159161573
403.4340000000000259205990
402.0790000000000077307050
398.9200000000000159161573
445.1080000000000040927262
451.4719999999999799911166
443.2909999999999968167685
485.6650000000000204636308
493.8969999999999913598003
482.9239999999999781721272
469.6879999999999881765689
458.2980000000000018189894
445.1080000000000040927262
1277.2609999999999672581907
1776.6559999999999490682967
2074.0500000000001818989404
2810.3400000000001455191523
2222.8719999999998435669113
1665.4929999999999381543603
1232.0219999999999345163815
944.2619999999999436113285
1309.6949999999999363353709
1124.3989999999998872226570
884.4030000000000200088834
1107.2070000000001073203748
931.4270000000000209183781
773.4850000000000136424205
654.3949999999999818101060
548.3799999999999954525265
1012.7859999999999445208232
837.4370000000000118234311
675.6340000000000145519152
565.3220000000000027284841
714.1340000000000145519152
594.6730000000000018189894
497.7160000000000081854523
135.2659999999999911324267
183.9989999999999952251528
185.7470000000000140971679
183.1260000000000047748472
177.4509999999999934061634
173.5250000000000056843419
169.6009999999999990905053
235.3100000000000022737368
257.3620000000000231921149
253.8290000000000077307050
245.0039999999999906776793
277.7169999999999845385901
292.3580000000000040927262
286.1429999999999722604116
276.3879999999999768078851
270.1870000000000118234311
330.2210000000000036379788
340.5029999999999859028321
333.7959999999999922692950
327.5409999999999968167685
320.3999999999999772626325
320.3999999999999772626325
375.4920000000000186446414
422.4279999999999972715159
441.9289999999999736246536
436.9350000000000022737368
428.7710000000000150066626
419.2590000000000145519152
408.4039999999999963620212
467.4080000000000154614099
480.6399999999999863575795
471.5120000000000004547474
1249.4849999999998999555828
1691.8579999999999472493073
1903.6800000000000636646291
2373.3949999999999818101060
1897.1659999999999399733497
1748.3920000000000527506927
1639.3510000000001127773430
1249.2690000000000054569682
961.3819999999999481588020
752.1920000000000072759576
1038.5150000000001000444172
880.1309999999999718056642
713.8930000000000291038305
1051.3849999999999909050530
935.7050000000000409272616
752.1920000000000072759576
620.4379999999999881765689
522.9809999999999945430318
744.8139999999999645297066
621.2169999999999845385901
530.6290000000000190993887
222.5540000000000020463631
230.0279999999999915871740
226.0699999999999931787897
219.0389999999999872670742
212.0159999999999911324267
206.7529999999999859028321
201.4950000000000045474735
198.4300000000000068212103
192.7410000000000138697942
188.8060000000000115960574
285.2549999999999954525265
291.0260000000000104591891
340.9510000000000218278728
343.1879999999999881765689
338.2669999999999959072738
389.8990000000000009094947
428.3179999999999836290954
458.7529999999999859028321
450.1080000000000040927262
440.1120000000000231921149
432.3980000000000245563569
425.5989999999999895408109
425.5989999999999895408109
425.5989999999999895408109
1124.1459999999999581632437
1544.7239999999999326973921
1766.0830000000000836735126
2125.7680000000000291038305
2134.5859999999997853592504
1691.6530000000000200088834
1270.8389999999999417923391
987.0760000000000218278728
794.7910000000000536601874
1017.0729999999999790816219
1219.0909999999998944986146
1150.2010000000000218278728
918.5969999999999799911166
760.7079999999999699866748
637.4130000000000109139364
527.2129999999999654392013
1055.6759999999999308784027
910.0460000000000491127139
722.4009999999999536157702
586.5109999999999672581907
927.1499999999999772626325
773.4850000000000136424205
641.6570000000000391082722
539.9120000000000345607987
995.6440000000000054569682
824.6380000000000336513040
662.8890000000000100044417
573.7960000000000491127139
620.6019999999999754436431
518.5919999999999845385901
435.5600000000000022737368
144.3750000000000000000000
228.2690000000000054569682
235.3100000000000022737368
229.1479999999999961346475
222.5540000000000020463631
215.9650000000000034106051
209.8230000000000075033313
203.6860000000000070485839
198.8679999999999949977791
199.3060000000000115960574
283.9239999999999781721272
285.2549999999999954525265
311.9309999999999831743480
330.6680000000000063664629
323.9700000000000272848411
313.2669999999999959072738
305.6970000000000027284841
296.8009999999999877218215
327.5409999999999968167685
377.7409999999999854480848
380.4409999999999740794010
377.2919999999999731699063
377.2919999999999731699063
429.2239999999999895408109
426.9580000000000268300937
419.2590000000000145519152
461.4850000000000136424205
470.6000000000000227373675
459.6630000000000109139364
446.9259999999999877218215
437.8430000000000177351467
424.2400000000000090949470
442.3829999999999813553586
1211.8409999999998944986146
1694.8350000000000363797881
1945.8099999999999454303179
2542.2800000000002000888344
1962.9760000000001127773430
1456.8320000000001073203748
1094.3179999999999836290954
837.4370000000000118234311
1244.9570000000001073203748
1098.6130000000000563886715
1090.0219999999999345163815
1102.9100000000000818545232
888.6760000000000445652404
735.1649999999999636202119
624.6810000000000400177669
531.4450000000000500222086
805.6870000000000118234311
683.2179999999999608917278
585.8360000000000127329258
144.3750000000000000000000
140.9039999999999963620212
137.8669999999999902229320
184.4360000000000070485839
193.6160000000000138697942
189.6800000000000068212103
183.9989999999999952251528
246.3269999999999981810106
257.3620000000000231921149
251.1800000000000068212103
246.3269999999999981810106
236.6310000000000002273737
230.4679999999999893134373
224.7510000000000047748472
226.9490000000000122781785
275.0579999999999927240424
332.9019999999999868123268
328.4340000000000259205990
319.5079999999999813553586
311.4850000000000136424205
305.6970000000000027284841
303.0269999999999868123268
371.8949999999999818101060
393.0550000000000068212103
393.9569999999999936335371
436.9350000000000022737368
444.6539999999999963620212
437.8430000000000177351467
428.7710000000000150066626
420.1639999999999872670742
432.3980000000000245563569
476.5310000000000059117156
468.7760000000000104591891
455.1120000000000231921149
442.3829999999999813553586
476.9870000000000231921149
481.5529999999999972715159
470.1440000000000054569682
1281.3589999999999236024451
1738.6150000000000090949470
1963.0540000000000873114914
2444.4209999999998217390385
1897.1659999999999399733497
1426.4939999999999145074980
1565.3730000000000472937245
1491.5329999999999017745722
1578.4179999999998926796252
1249.2690000000000054569682
995.6440000000000054569682
811.8440000000000509317033
679.8830000000000381987775
556.8500000000000227373675
949.3419999999999845385901
788.0049999999999954525265
670.2000000000000454747351
151.7589999999999861302058
196.2410000000000138697942
210.2609999999999956799002
204.5620000000000118234311
200.1810000000000115960574
195.8040000000000020463631
189.6800000000000068212103
185.7470000000000140971679
284.3679999999999949977791
348.1139999999999758983904
348.5620000000000118234311
343.6360000000000241016096
367.4019999999999868123268
384.4929999999999949977791
429.6779999999999972715159
428.3179999999999836290954
413.8290000000000077307050
399.3709999999999809006113
392.1530000000000200088834
442.8369999999999890860636
466.0409999999999968167685
467.8639999999999758983904
466.0409999999999968167685
461.0299999999999727151589
1214.1539999999999963620212
1634.9290000000000873114914
1931.6849999999999454303179
2702.9099999999998544808477
2077.3020000000001346052159
1552.3320000000001073203748
1167.4120000000000345607987
1461.1679999999998926796252
1314.0150000000001000444172
1365.8879999999999199644662
1167.4120000000000345607987
918.5969999999999799911166
756.4489999999999554347596
671.3849999999999909050530
552.6150000000000090949470
1047.0940000000000509317033
863.0480000000000018189894
679.8830000000000381987775
556.8500000000000227373675
743.3990000000000009094947
624.1470000000000482032192
532.3319999999999936335371
117.5210000000000007958079
183.9989999999999952251528
186.1839999999999974988896
182.6889999999999929514161
178.7599999999999909050530
173.5250000000000056843419
170.9089999999999918145477
165.6800000000000068212103
257.8039999999999736246536
261.3399999999999749888957
297.2459999999999809006113
311.0400000000000204636308
301.2479999999999904503056
293.6909999999999740794010
283.9239999999999781721272
275.9440000000000168256520
267.5319999999999822648533
336.9250000000000113686838
345.4270000000000209183781
341.8460000000000036379788
337.3720000000000140971679
336.0310000000000059117156
393.0550000000000068212103
396.2119999999999890860636
390.3500000000000227373675
451.9270000000000209183781
449.6539999999999963620212
441.4750000000000227373675
430.5840000000000031832315
418.8059999999999831743480
407.9519999999999981810106
466.0409999999999968167685
1176.1720000000000254658516
1595.5799999999999272404239
1822.3089999999999690771801
2311.3479999999999563442543
1757.1279999999999290594133
1322.6559999999999490682967
991.3590000000000372892828
743.6779999999999972715159
1219.0909999999998944986146
1124.3989999999998872226570
1292.4210000000000491127139
1042.8040000000000873114914
850.2400000000000090949470
705.3880000000000336513040
603.4710000000000036379788
522.9809999999999945430318
781.4009999999999536157702
650.4479999999999790816219
559.6670000000000300133252
155.6709999999999922692950
154.8009999999999877218215
204.5620000000000118234311
207.6299999999999954525265
203.6860000000000070485839
199.7429999999999949977791
193.1790000000000020463631
187.4950000000000045474735
183.1260000000000047748472
261.3399999999999749888957
270.6299999999999954525265
262.2239999999999895408109
256.4789999999999849933374
262.2239999999999895408109
301.2479999999999904503056
296.8009999999999877218215
287.9180000000000063664629
278.6030000000000086401997
309.2579999999999813553586
342.7409999999999854480848
338.7139999999999986357579
330.6680000000000063664629
328.8809999999999718056642
329.3279999999999745341484
332.4549999999999840838427
387.6460000000000150066626
437.3890000000000100044417
449.1990000000000122781785
442.8369999999999890860636
432.3980000000000245563569
419.7110000000000127329258
408.8550000000000181898940
428.7710000000000150066626
477.8999999999999772626325
472.4239999999999781721272
1268.2509999999999763531378
1770.0979999999999563442543
2001.8430000000000745785655
2520.0189999999997780832928
2046.4900000000000090949470
1569.7210000000000036379788
1678.5709999999999126885086
1487.1939999999999599822331
1124.3989999999998872226570
863.0480000000000018189894
875.8600000000000136424205
978.5090000000000145519152
794.7910000000000536601874
671.3849999999999909050530
561.0860000000000127329258
837.4370000000000118234311
965.6630000000000109139364
769.2250000000000227373675
628.9239999999999781721272
522.9809999999999945430318
691.1760000000000445652404
581.2469999999999572537490
497.3100000000000022737368
117.9530000000000029558578
147.8489999999999895408109
190.5550000000000068212103
190.9919999999999902229320
185.7470000000000140971679
181.8160000000000025011104
177.0149999999999863575795
172.6529999999999915871740
169.6009999999999990905053
197.9919999999999902229320
307.9220000000000254658516
330.2210000000000036379788
323.0769999999999981810106
315.0500000000000113686838
304.8070000000000163709046
295.0240000000000009094947
332.4549999999999840838427
387.1960000000000263753464
436.0269999999999868123268
431.9449999999999931787897
424.6929999999999836290954
469.2320000000000277395884
478.8129999999999881765689
1258.0660000000000309228199
1763.4069999999999254214345
2016.6700000000000727595761
2546.7330000000001746229827
1945.4159999999999399733497
1648.0630000000001018634066
1735.2909999999999399733497
1326.9770000000000891304808
1417.8309999999999035935616
1145.9000000000000909494702
910.0460000000000491127139
739.4210000000000491127139
620.4379999999999881765689
1077.1389999999998963176040
914.3210000000000263753464
730.9099999999999681676854
599.2300000000000181898940
510.2880000000000109139364
758.6950000000000500222086
642.1169999999999618012225
557.9270000000000209183781
181.3789999999999906776793
176.5780000000000029558578
171.7810000000000059117156
167.8590000000000088675733
163.9389999999999929514161
228.2690000000000054569682
247.6500000000000056843419
243.6810000000000115960574
237.0709999999999979536369
252.9459999999999979536369
285.6990000000000122781785
280.3770000000000095496944
271.5149999999999863575795
264.4350000000000022737368
325.7549999999999954525265
323.0769999999999981810106
315.4959999999999809006113
308.3679999999999949977791
301.2479999999999904503056
296.8009999999999877218215
312.8220000000000027284841
410.6639999999999872670742
418.3530000000000086401997
414.7339999999999804458639
407.0480000000000018189894
399.3709999999999809006113
457.3870000000000004547474
458.2980000000000018189894
446.9259999999999877218215
438.2959999999999922692950
425.5989999999999895408109
457.8419999999999845385901
466.9519999999999981810106
1180.8230000000000927684596
1584.6479999999999108695192
1794.7919999999999163264874
2227.2910000000001673470251
1739.6569999999999254214345
1884.0160000000000763975549
1561.0260000000000673026079
1163.1089999999999236024451
1154.5029999999999290594133
1111.5039999999999054125510
888.6760000000000445652404
718.1470000000000482032192
586.5109999999999672581907
565.3220000000000027284841
995.6440000000000054569682
811.8440000000000509317033
637.4130000000000109139364
527.2129999999999654392013
711.4850000000000136424205
593.9629999999999654392013
507.1929999999999836290954
117.5210000000000007958079
173.5250000000000056843419
187.4950000000000045474735



==> figure_generation/power_profile/data/trimmed_nrf.csv <==
1.206164999999999964e+03
1.314015000000000100e+03
9.528210000000000264e+02
1.443827999999999975e+03
1.283787000000000035e+03
9.228730000000000473e+02
1.439492999999999938e+03
1.193242999999999938e+03
8.459719999999999800e+02
1.513236000000000104e+03
1.206164999999999964e+03
8.118440000000000509e+02
1.171715999999999894e+03
1.184631000000000085e+03
8.161079999999999472e+02
1.301057000000000016e+03
9.442619999999999436e+02
6.671369999999999436e+02
1.326977000000000089e+03
9.100460000000000491e+02
9.228730000000000473e+02
1.193242999999999938e+03
8.118440000000000509e+02
1.124398999999999887e+03
1.404838999999999942e+03
1.409169000000000096e+03
1.748392000000000053e+03
1.236333000000000084e+03
7.138930000000000291e+02
2.439978000000000065e+03
1.757127999999999929e+03
1.678570999999999913e+03
1.936638999999999896e+03
1.266523999999999887e+03
1.141597999999999956e+03
1.085727000000000089e+03
1.301057000000000016e+03
1.448162000000000035e+03
1.283787000000000035e+03
7.224009999999999536e+02
1.132998000000000047e+03
9.357050000000000409e+02
1.197549999999999955e+03
1.604520999999999958e+03
1.201856999999999971e+03
6.501490000000000009e+02
9.481660000000000537e+02
8.032490000000000236e+02
6.834800000000000182e+02
2.335490000000000066e+02
3.700980000000000132e+02
3.741429999999999723e+02
4.464719999999999800e+02
4.532919999999999732e+02
4.192590000000000146e+02
1.312530999999999949e+03
1.747675999999999931e+03
1.918009000000000015e+03
2.355657999999999902e+03
1.443827999999999975e+03
2.055291000000000167e+03
1.730924999999999955e+03
1.008500000000000000e+03
1.409169000000000096e+03
9.357050000000000409e+02
5.399120000000000346e+02
1.115801999999999907e+03
8.033160000000000309e+02
1.201856999999999971e+03
1.691653000000000020e+03
1.085727000000000089e+03
1.339942999999999984e+03
2.400016000000000076e+03
1.491532999999999902e+03
1.387522999999999911e+03
1.326977000000000089e+03
9.399829999999999472e+02
1.374540999999999940e+03
1.193242999999999938e+03
7.862670000000000528e+02
1.370213999999999942e+03
1.128698000000000093e+03
8.289039999999999964e+02
1.478517000000000053e+03
1.137298000000000002e+03
9.613819999999999482e+02
1.452497000000000071e+03
1.064259999999999991e+03
1.266523999999999887e+03
1.318335000000000036e+03
9.271499999999999773e+02
1.422162000000000035e+03
1.214781999999999925e+03
8.758600000000000136e+02
1.409169000000000096e+03
1.128698000000000093e+03
7.564489999999999554e+02
1.348589999999999918e+03
9.057709999999999582e+02
5.822720000000000482e+02
1.223401000000000067e+03
8.587780000000000200e+02
9.442619999999999436e+02
1.163108999999999924e+03
1.482855000000000018e+03
1.787719000000000051e+03
1.461167999999999893e+03
8.417039999999999509e+02
1.236333000000000084e+03
9.271499999999999773e+02
5.610860000000000127e+02
1.111503999999999905e+03
1.409169000000000096e+03
1.077138999999999896e+03
2.059692000000000007e+03
2.090514000000000124e+03
1.163108999999999924e+03
1.932250999999999976e+03
1.613224999999999909e+03
1.322655999999999949e+03
1.305375999999999976e+03
6.798830000000000382e+02
1.656777000000000044e+03
1.443827999999999975e+03
8.246380000000000337e+02
1.219090999999999894e+03
9.271499999999999773e+02
1.150201000000000022e+03
1.595817999999999984e+03
9.870760000000000218e+02
5.356779999999999973e+02
1.064259999999999991e+03
1.180326000000000022e+03
1.305375999999999976e+03
1.370213999999999942e+03
7.777450000000000045e+02
9.271970000000000027e+02
7.851169999999999618e+02
6.689249999999999545e+02
2.111380000000000052e+02
2.582459999999999809e+02
3.476659999999999968e+02
4.719680000000000177e+02
1.099540999999999940e+03
1.300944999999999936e+03
1.449413000000000011e+03
1.344266000000000076e+03
1.844594000000000051e+03
1.787719000000000051e+03
1.094317999999999984e+03
6.671369999999999436e+02
1.232021999999999935e+03
8.331699999999999591e+02
1.137298000000000002e+03
1.017072999999999979e+03
6.926330000000000382e+02
1.301057000000000016e+03
1.029936999999999898e+03
7.138930000000000291e+02
1.378867999999999938e+03
1.068551999999999907e+03
7.734850000000000136e+02
1.413500000000000000e+03
1.055675999999999931e+03
9.442619999999999436e+02
1.404838999999999942e+03
1.038515000000000100e+03
2.586836999999999989e+03
2.355657999999999902e+03
1.439492999999999938e+03
1.752759999999999991e+03
1.452497000000000071e+03
9.656630000000000109e+02
1.439492999999999938e+03
1.098613000000000056e+03
8.331699999999999591e+02
1.391851000000000113e+03
1.012785999999999945e+03
1.201856999999999971e+03
1.292421000000000049e+03
9.143210000000000264e+02
1.318335000000000036e+03
1.167412000000000035e+03
7.990529999999999973e+02
1.387522999999999911e+03
1.042804000000000087e+03
7.096399999999999864e+02
1.326977000000000089e+03
1.017072999999999979e+03
7.181470000000000482e+02
1.318335000000000036e+03
1.491532999999999902e+03
1.504553000000000111e+03
1.547986000000000104e+03
9.785090000000000146e+02
1.132998000000000047e+03
9.999289999999999736e+02
5.992300000000000182e+02
1.735290999999999940e+03
1.474179000000000087e+03
8.289039999999999964e+02
1.206164999999999964e+03
8.075800000000000409e+02
1.042804000000000087e+03
1.582767000000000053e+03
9.742269999999999754e+02
8.587780000000000200e+02
1.296739000000000033e+03
1.227711000000000013e+03
1.309694999999999936e+03
2.284784999999999854e+03
2.006909000000000106e+03
1.962976000000000113e+03
1.443827999999999975e+03
8.075800000000000409e+02
1.884016000000000076e+03
1.314015000000000100e+03
6.756340000000000146e+02
1.163108999999999924e+03
1.387522999999999911e+03
8.886760000000000446e+02
1.309694999999999936e+03
8.715890000000000555e+02
9.760779999999999745e+02
8.431359999999999673e+02
7.384130000000000109e+02
2.999130000000000109e+02
3.454270000000000209e+02
3.141589999999999918e+02
3.642579999999999814e+02
4.034340000000000259e+02
3.826920000000000073e+02
4.469259999999999877e+02
1.240183999999999969e+03
1.555151000000000067e+03
1.745671000000000049e+03
1.652420000000000073e+03
1.180326000000000022e+03
2.055291000000000167e+03
1.495873000000000047e+03
1.669852000000000089e+03
1.240644999999999982e+03
7.905289999999999964e+02
1.244957000000000107e+03
9.785090000000000146e+02
6.331680000000000064e+02
1.206164999999999964e+03
9.100460000000000491e+02
6.501490000000000009e+02
1.301057000000000016e+03
9.057709999999999582e+02
9.100460000000000491e+02
1.279470000000000027e+03
9.399829999999999472e+02
7.224009999999999536e+02
1.383194999999999936e+03
1.068551999999999907e+03
1.396180000000000064e+03
1.365887999999999920e+03
9.399829999999999472e+02
1.461167999999999893e+03
1.094317999999999984e+03
7.692250000000000227e+02
2.667161000000000058e+03
1.831461999999999989e+03
1.370213999999999942e+03
1.600169000000000096e+03
1.158806000000000040e+03
1.361563000000000102e+03
1.326977000000000089e+03
9.485410000000000537e+02
1.465505000000000109e+03
1.249269000000000005e+03
8.289039999999999964e+02
1.331298000000000002e+03
1.107207000000000107e+03
7.564489999999999554e+02
1.374540999999999940e+03
1.029936999999999898e+03
7.394210000000000491e+02
1.352913999999999987e+03
9.956440000000000055e+02
1.025647999999999911e+03
1.262210000000000036e+03
8.844030000000000200e+02
1.266523999999999887e+03
1.158806000000000040e+03
1.404838999999999942e+03
1.941027000000000044e+03
1.422162000000000035e+03
8.417039999999999509e+02
1.305375999999999976e+03
8.715890000000000555e+02
9.789059999999999491e+02
8.289249999999999545e+02
7.068790000000000191e+02
1.722170000000000130e+02
3.440840000000000032e+02
3.772919999999999732e+02
3.930550000000000068e+02
4.706000000000000227e+02
4.464719999999999800e+02
4.464719999999999800e+02
4.464719999999999800e+02
1.110890000000000100e+03
1.428094000000000051e+03
1.862241999999999962e+03
3.026023999999999887e+03
2.090514000000000124e+03
1.958585000000000036e+03
1.296739000000000033e+03
1.279470000000000027e+03
1.491532999999999902e+03
8.246380000000000337e+02
1.310088999999999942e+03
1.099557999999999993e+03
9.357010000000000218e+02
2.994689999999999941e+02
3.615649999999999977e+02
3.476659999999999968e+02
4.151859999999999786e+02
4.342119999999999891e+02
3.971150000000000091e+02
4.742490000000000236e+02
1.365150000000000091e+03
1.729251999999999953e+03
1.908535000000000082e+03
2.103730000000000018e+03
2.249394999999999982e+03
1.792092000000000098e+03
1.004214000000000055e+03
1.154502999999999929e+03
1.042804000000000087e+03
6.331680000000000064e+02
1.169405999999999949e+03
1.003966000000000008e+03
8.705320000000000391e+02
3.665029999999999859e+02
3.736940000000000168e+02
3.508020000000000209e+02
4.519270000000000209e+02
4.496539999999999964e+02
4.310380000000000109e+02
1.258652000000000044e+03
1.518617999999999938e+03
1.769705999999999904e+03
2.315777000000000044e+03
1.374540999999999940e+03
1.569721000000000004e+03
1.012785999999999945e+03
5.992300000000000182e+02
2.249394999999999982e+03
2.099324000000000069e+03
1.335619999999999891e+03
1.669852000000000089e+03
1.262210000000000036e+03
1.435160000000000082e+03
1.417830999999999904e+03
9.571009999999999991e+02
7.053880000000000337e+02
1.352913999999999987e+03
9.956440000000000055e+02
1.344266000000000076e+03
1.223401000000000067e+03
9.100460000000000491e+02
1.482855000000000018e+03
1.150201000000000022e+03
8.033160000000000309e+02
1.465505000000000109e+03
1.102910000000000082e+03
1.145900000000000091e+03
1.357238000000000056e+03
9.100460000000000491e+02
1.305375999999999976e+03
1.193242999999999938e+03
7.905289999999999964e+02
1.309694999999999936e+03
1.102910000000000082e+03
7.649660000000000082e+02
1.387522999999999911e+03
1.012785999999999945e+03
6.841319999999999482e+02
1.270838999999999942e+03
8.886760000000000446e+02
1.021360999999999990e+03
1.344266000000000076e+03
1.500212999999999965e+03
1.595817999999999984e+03
1.409169000000000096e+03
8.417039999999999509e+02
1.145900000000000091e+03
9.014959999999999809e+02
5.653220000000000027e+02
8.708990000000000009e+02
7.395000000000000000e+02
6.336280000000000427e+02
3.476659999999999968e+02
3.777409999999999854e+02
3.543870000000000005e+02
4.478349999999999795e+02
4.305840000000000032e+02
4.093070000000000164e+02
1.252917999999999893e+03
1.676570999999999913e+03
2.135699000000000069e+03
3.428842999999999847e+03
2.351224999999999909e+03
2.161052000000000135e+03
1.288104000000000042e+03
1.331298000000000002e+03
1.661134999999999991e+03
9.956440000000000055e+02
9.057709999999999582e+02
1.158806000000000040e+03
1.275154999999999973e+03
1.391851000000000113e+03
1.154502999999999929e+03
6.501490000000000009e+02
1.067025000000000091e+03
9.019640000000000555e+02
7.655199999999999818e+02
2.375120000000000005e+02
2.870299999999999727e+02
3.530419999999999732e+02
4.678639999999999759e+02
4.706000000000000227e+02
4.432909999999999968e+02
1.261010999999999967e+03
1.538277000000000044e+03
1.706982999999999947e+03
2.400016000000000076e+03
1.443827999999999975e+03
1.469840999999999894e+03
1.124398999999999887e+03
7.394210000000000491e+02
1.331298000000000002e+03
9.827920000000000300e+02
6.416570000000000391e+02
1.206164999999999964e+03
1.582767000000000053e+03
1.387522999999999911e+03
1.617577999999999975e+03
1.051384999999999991e+03
9.742269999999999754e+02
1.219090999999999894e+03
7.564489999999999554e+02
1.034224999999999909e+03
1.059968000000000075e+03
7.351649999999999636e+02
2.560097000000000207e+03
1.989329999999999927e+03
1.219090999999999894e+03
1.639351000000000113e+03
1.879634000000000015e+03
1.578417999999999893e+03
1.696015000000000100e+03
1.128698000000000093e+03
1.214781999999999925e+03
1.085727000000000089e+03
6.968840000000000146e+02
1.171715999999999894e+03
9.827920000000000300e+02
6.628890000000000100e+02
9.106280000000000427e+02
7.736399999999999864e+02
6.620929999999999609e+02
2.525039999999999907e+02
2.808199999999999932e+02
2.781600000000000250e+02
3.831419999999999959e+02
4.079519999999999982e+02
4.043369999999999891e+02
1.227178000000000111e+03
1.597329999999999927e+03
1.845579999999999927e+03
2.493320999999999913e+03
1.526263999999999896e+03
1.569721000000000004e+03
1.214781999999999925e+03
7.564489999999999554e+02
1.296739000000000033e+03
9.956440000000000055e+02
6.628890000000000100e+02
1.288104000000000042e+03
1.068551999999999907e+03
1.452497000000000071e+03
1.761497000000000071e+03
1.090021999999999935e+03
1.193242999999999938e+03
1.124398999999999887e+03
6.628890000000000100e+02
1.111503999999999905e+03
2.178704999999999927e+03
2.033291999999999916e+03
2.042089999999999918e+03
1.508894999999999982e+03
9.057709999999999582e+02
1.365887999999999920e+03
8.758600000000000136e+02
1.072845000000000027e+03
1.778977000000000089e+03
1.176020999999999958e+03
1.004214000000000055e+03
1.102910000000000082e+03
6.756340000000000146e+02
9.560850000000000364e+02
8.115410000000000537e+02
6.921539999999999964e+02
2.896940000000000168e+02
3.876460000000000150e+02
3.736940000000000168e+02
4.578419999999999845e+02
4.619399999999999977e+02
4.360269999999999868e+02
1.293890000000000100e+03
1.688009000000000015e+03
1.893257000000000062e+03
2.302492000000000189e+03
1.370213999999999942e+03
1.383194999999999936e+03
1.748392000000000053e+03
1.236333000000000084e+03
1.574068999999999960e+03
1.077138999999999896e+03
5.992300000000000182e+02
1.090021999999999935e+03
8.033160000000000309e+02
1.019214000000000055e+03
8.626029999999999518e+02
7.360599999999999454e+02
1.770149999999999864e+02
2.972459999999999809e+02
2.999130000000000109e+02
2.896940000000000168e+02
4.047889999999999873e+02
4.047889999999999873e+02
4.655849999999999795e+02
1.118741999999999962e+03
1.479099999999999909e+03
1.770530999999999949e+03
3.456135000000000218e+03
2.134585999999999785e+03
1.998118999999999915e+03
1.292421000000000049e+03
1.348589999999999918e+03
1.292421000000000049e+03
8.502400000000000091e+02
1.262210000000000036e+03
1.072845000000000027e+03
7.521920000000000073e+02
1.344266000000000076e+03
1.047094000000000051e+03
7.181470000000000482e+02
2.108137000000000171e+03
1.604520999999999958e+03
9.956440000000000055e+02
1.396180000000000064e+03
8.929489999999999554e+02
6.628890000000000100e+02
1.137298000000000002e+03
7.436779999999999973e+02
9.357050000000000409e+02
1.326977000000000089e+03
1.439492999999999938e+03
1.661134999999999991e+03
1.232021999999999935e+03
6.756340000000000146e+02
9.501449999999999818e+02
8.056539999999999964e+02
6.860769999999999982e+02
2.203569999999999993e+02
2.945790000000000077e+02
3.615649999999999977e+02
4.655849999999999795e+02
4.610299999999999727e+02
4.246929999999999836e+02
1.251654999999999973e+03
1.615769000000000005e+03
1.841287000000000035e+03
2.130175999999999931e+03
1.201856999999999971e+03
1.962976000000000113e+03
1.574068999999999960e+03
8.545090000000000146e+02
1.275154999999999973e+03
8.033160000000000309e+02
9.742269999999999754e+02
2.967501000000000204e+03
2.042089999999999918e+03
1.270838999999999942e+03
1.439492999999999938e+03
1.383194999999999936e+03
1.796463999999999942e+03
1.443827999999999975e+03
8.417039999999999509e+02
1.253582000000000107e+03
9.742269999999999754e+02
5.780339999999999918e+02
1.002078999999999951e+03
8.497250000000000227e+02
7.254220000000000255e+02
2.657620000000000005e+02
2.848120000000000118e+02
2.799329999999999927e+02
4.002740000000000009e+02
4.192590000000000146e+02
4.151859999999999786e+02
1.253834000000000060e+03
1.580130000000000109e+03
1.863128999999999905e+03
2.644833000000000084e+03
1.652420000000000073e+03
1.761497000000000071e+03
1.219090999999999894e+03
7.734850000000000136e+02
1.244957000000000107e+03
8.929489999999999554e+02
5.865109999999999673e+02
1.232021999999999935e+03
8.929489999999999554e+02
8.673179999999999836e+02
1.223401000000000067e+03
8.715890000000000555e+02
1.158806000000000040e+03
1.227711000000000013e+03
8.630480000000000018e+02
1.370213999999999942e+03
1.167412000000000035e+03
8.374370000000000118e+02
1.417830999999999904e+03
1.989329999999999927e+03
1.853351000000000113e+03
1.967366999999999962e+03
1.361563000000000102e+03
1.914704999999999927e+03
1.976151000000000067e+03
1.309694999999999936e+03
1.314015000000000100e+03
1.335619999999999891e+03
8.075800000000000409e+02
1.240644999999999982e+03
1.085727000000000089e+03
6.926330000000000382e+02
1.193242999999999938e+03
1.478517000000000053e+03
1.279470000000000027e+03
1.613224999999999909e+03
1.128698000000000093e+03
5.949900000000000091e+02
1.081432999999999993e+03
7.777450000000000045e+02
1.309694999999999936e+03
1.539296000000000049e+03
8.972219999999999800e+02
1.094317999999999984e+03
9.442619999999999436e+02
1.094317999999999984e+03
1.600169000000000096e+03
1.141597999999999956e+03
6.289239999999999782e+02
1.124398999999999887e+03
1.404838999999999942e+03
9.913590000000000373e+02
1.305375999999999976e+03
7.990529999999999973e+02
9.061509999999999536e+02
7.666119999999999663e+02
6.507089999999999463e+02
2.331090000000000089e+02
3.700980000000000132e+02
3.638090000000000259e+02
3.311139999999999759e+02
4.310380000000000109e+02
4.138290000000000077e+02
4.478349999999999795e+02
4.884080000000000155e+02
4.573870000000000005e+02
1.151132599999999911e+04
1.264150400000000081e+04
1.231743499999999949e+04
1.024642900000000009e+04
8.870109000000000378e+03
1.608927100000000064e+04
1.666122100000000137e+04
1.631137199999999939e+04
1.284287199999999939e+04
1.298305500000000029e+04
1.363814799999999923e+04
1.246938600000000042e+04
1.302979800000000068e+04
1.345082699999999932e+04
1.232945499999999993e+04
1.302979800000000068e+04
1.349764600000000064e+04
1.274945499999999993e+04
1.260938600000000042e+04
1.340401599999999962e+04
1.584831899999999951e+04
1.293631899999999951e+04
1.312330700000000070e+04
1.368499799999999959e+04
1.279615899999999965e+04
1.284287199999999939e+04
1.373185499999999956e+04
1.504695199999999932e+04
1.490576399999999921e+04
1.598996600000000035e+04
1.627346399999999994e+04
1.608443499999999949e+04
1.731530700000000070e+04
1.802776800000000003e+04
1.722044099999999889e+04
1.622619499999999971e+04
1.575392699999999968e+04
1.462359100000000035e+04
1.528242000000000007e+04
1.580111900000000060e+04
1.712560499999999956e+04
1.518820999999999913e+04
1.443562900000000081e+04
1.481167599999999948e+04
1.518820999999999913e+04
1.391936100000000079e+04
1.462359100000000035e+04
1.499988199999999961e+04
1.424778800000000047e+04
1.340401599999999962e+04
1.410698799999999937e+04
1.429473699999999917e+04
1.284287199999999939e+04
1.317007200000000012e+04
1.373185499999999956e+04
1.237609100000000035e+04
1.331041500000000087e+04
1.504695199999999932e+04
1.260938600000000042e+04
1.326362700000000041e+04
1.424778800000000047e+04
1.288959200000000055e+04
1.363814799999999923e+04
1.434169299999999930e+04
1.288959200000000055e+04
1.363814799999999923e+04
1.410698799999999937e+04
1.326362700000000041e+04
1.359130700000000070e+04
1.406006899999999951e+04
1.429473699999999917e+04
1.354447299999999996e+04
1.312330700000000070e+04
1.177041500000000087e+04
1.158431300000000010e+04
1.172387800000000061e+04
1.326362700000000041e+04
1.144481500000000051e+04
1.204979800000000068e+04
1.056292799999999988e+04
1.139833100000000013e+04
1.153780600000000049e+04
1.060927399999999943e+04
1.153780600000000049e+04
1.116602700000000004e+04
1.116602700000000004e+04
1.153780600000000049e+04
1.116602700000000004e+04
1.121247299999999996e+04
1.163082599999999911e+04
1.060927399999999943e+04
1.167734900000000016e+04
1.139833100000000013e+04
1.111958899999999994e+04
1.345082699999999932e+04
1.135185499999999956e+04
1.130538700000000063e+04
1.163082599999999911e+04
1.093391300000000047e+04
1.382559300000000076e+04
1.438865699999999924e+04
1.317007200000000012e+04
1.368499799999999959e+04
1.462359100000000035e+04
1.363814799999999923e+04
1.420084699999999975e+04
1.471761800000000039e+04
1.438865699999999924e+04
1.359130700000000070e+04
1.434169299999999930e+04
1.434169299999999930e+04
1.349764600000000064e+04
1.406006899999999951e+04
1.622619499999999971e+04
1.467060100000000057e+04
1.335721099999999933e+04
1.410698799999999937e+04
1.457658899999999994e+04
1.420084699999999975e+04
1.368499799999999959e+04
1.438865699999999924e+04
1.462359100000000035e+04
1.359130700000000070e+04
1.424778800000000047e+04
1.457658899999999994e+04
1.410698799999999937e+04
1.406006899999999951e+04
1.420084699999999975e+04
1.265606799999999930e+04
1.153780600000000049e+04
1.665188899999999921e+04
1.481167599999999948e+04
1.177041500000000087e+04
1.121247299999999996e+04
1.167734900000000016e+04
1.028500799999999981e+04
1.232945499999999993e+04
1.396625599999999940e+04
1.288959200000000055e+04
1.312330700000000070e+04
1.429473699999999917e+04
1.256271199999999953e+04
1.373185499999999956e+04
1.471761800000000039e+04
1.382559300000000076e+04
1.359130700000000070e+04
1.424778800000000047e+04
1.307654800000000068e+04
1.551807799999999952e+04
1.542379199999999946e+04
1.359130700000000070e+04
1.302979800000000068e+04
1.349764600000000064e+04
1.373185499999999956e+04
1.279615899999999965e+04
1.373185499999999956e+04
1.387247299999999996e+04
1.284287199999999939e+04
1.406006899999999951e+04
1.363814799999999923e+04
1.331041500000000087e+04
1.410698799999999937e+04
1.340401599999999962e+04
1.223620499999999993e+04
1.270275799999999981e+04
1.260938600000000042e+04
1.603719599999999991e+04
1.368499799999999959e+04
1.331041500000000087e+04
1.181695999999999913e+04
1.279615899999999965e+04
1.377872099999999955e+04
1.279615899999999965e+04
1.429473699999999917e+04
1.420084699999999975e+04
1.349764600000000064e+04
1.443562900000000081e+04
1.448260699999999997e+04
1.326362700000000041e+04
1.434169299999999930e+04
1.457658899999999994e+04
1.391936100000000079e+04
1.391936100000000079e+04
1.401315899999999965e+04
1.769507200000000012e+04
1.438865699999999924e+04
1.424778800000000047e+04
1.457658899999999994e+04
1.354447299999999996e+04
1.406006899999999951e+04
1.452959499999999935e+04
1.434169299999999930e+04
1.368499799999999959e+04
1.452959499999999935e+04
1.434169299999999930e+04
1.312330700000000070e+04
1.401315899999999965e+04
1.452959499999999935e+04
1.340401599999999962e+04
1.424778800000000047e+04
1.448260699999999997e+04
1.382559300000000076e+04
1.391936100000000079e+04
1.448260699999999997e+04
1.410698799999999937e+04
1.373185499999999956e+04
1.429473699999999917e+04
1.580111900000000060e+04
1.406006899999999951e+04
1.373185499999999956e+04
1.452959499999999935e+04
1.438865699999999924e+04
1.368499799999999959e+04
1.429473699999999917e+04
1.443562900000000081e+04
1.335721099999999933e+04
1.420084699999999975e+04
1.457658899999999994e+04
1.448260699999999997e+04
1.603719599999999991e+04
1.547093100000000049e+04
1.561239500000000044e+04
1.993605099999999948e+04
1.589552700000000004e+04
1.523531199999999990e+04
1.561239500000000044e+04
1.608443499999999949e+04
1.528242000000000007e+04
1.547093100000000049e+04
1.528242000000000007e+04
1.452959499999999935e+04
1.424778800000000047e+04
1.377872099999999955e+04
1.363814799999999923e+04
1.246938600000000042e+04
1.223620499999999993e+04
1.349764600000000064e+04
1.265606799999999930e+04
1.401315899999999965e+04
1.415391400000000067e+04
1.298305500000000029e+04
1.317007200000000012e+04
1.434169299999999930e+04
1.608443499999999949e+04
1.302979800000000068e+04
1.302979800000000068e+04
1.265606799999999930e+04
1.191007200000000012e+04
1.363814799999999923e+04
1.368499799999999959e+04
1.354447299999999996e+04
1.415391400000000067e+04
1.326362700000000041e+04
1.186351200000000063e+04
1.312330700000000070e+04
1.321684599999999955e+04
1.256271199999999953e+04
1.373185499999999956e+04
1.410698799999999937e+04
1.650992199999999866e+04
1.387247299999999996e+04
1.485871600000000035e+04
1.391936100000000079e+04
1.368499799999999959e+04
1.443562900000000081e+04
1.312330700000000070e+04
1.232945499999999993e+04
1.340401599999999962e+04
1.232945499999999993e+04
1.260938600000000042e+04
1.462359100000000035e+04
1.354447299999999996e+04
1.298305500000000029e+04
1.359130700000000070e+04
1.331041500000000087e+04
1.363814799999999923e+04
1.349764600000000064e+04
1.279615899999999965e+04
1.209638800000000083e+04
1.608443499999999949e+04
1.396625599999999940e+04
1.302979800000000068e+04
1.368499799999999959e+04
1.457658899999999994e+04
1.279615899999999965e+04
1.274945499999999993e+04
1.312330700000000070e+04
1.223620499999999993e+04
1.246938600000000042e+04
1.382559300000000076e+04
1.359130700000000070e+04
1.391936100000000079e+04
1.363814799999999923e+04
1.424778800000000047e+04
1.321684599999999955e+04
1.750512900000000081e+04
1.528242000000000007e+04
1.373185499999999956e+04
1.326362700000000041e+04
1.504695199999999932e+04
1.598996600000000035e+04
1.556523199999999997e+04
1.221260800000000017e+04
1.004698699999999917e+04
8.310010000000000218e+03
1.508649200000000019e+04
1.253858100000000013e+04
1.029326200000000063e+04
8.467009000000000015e+03
6.969637999999999920e+03
1.474139999999999873e+02
2.436810000000000116e+02
2.644350000000000023e+02
2.511800000000000068e+02
3.566290000000000191e+02
3.786410000000000196e+02
3.633600000000000136e+02
4.674080000000000155e+02
4.701440000000000055e+02
4.532919999999999732e+02
1.884900000000000091e+03
2.085438999999999851e+03
2.271791000000000167e+03
2.404454000000000178e+03
1.508894999999999982e+03
1.726559999999999945e+03
1.154502999999999929e+03
6.841319999999999482e+02
1.296739000000000033e+03
9.827920000000000300e+02
6.586420000000000528e+02
1.227711000000000013e+03
8.545090000000000146e+02
1.984936999999999898e+03
2.293637999999999920e+03
1.443827999999999975e+03
1.443827999999999975e+03
1.805211000000000013e+03
1.770236000000000104e+03
1.980544000000000096e+03
1.413500000000000000e+03
8.929489999999999554e+02
1.404838999999999942e+03
1.072845000000000027e+03
6.289239999999999782e+02
1.197549999999999955e+03
8.502400000000000091e+02
9.756009999999999991e+02
8.265280000000000200e+02
7.046779999999999973e+02
1.687299999999999898e+02
2.591299999999999955e+02
2.604560000000000173e+02
2.861429999999999723e+02
3.790910000000000082e+02
3.795409999999999968e+02
4.501080000000000041e+02
1.159988000000000056e+03
1.548762999999999920e+03
1.834154999999999973e+03
2.103730000000000018e+03
1.348589999999999918e+03
1.526263999999999896e+03
9.656630000000000109e+02
9.399829999999999472e+02
1.167412000000000035e+03
8.417039999999999509e+02
1.145900000000000091e+03
1.687291999999999916e+03
1.435160000000000082e+03
1.739656999999999925e+03
1.270838999999999942e+03
7.692250000000000227e+02
1.283787000000000035e+03
8.758600000000000136e+02
1.006721000000000004e+03
8.503269999999999982e+02
7.245069999999999482e+02
1.430730000000000075e+02
2.582459999999999809e+02
2.741720000000000255e+02
2.666469999999999914e+02
3.844929999999999950e+02
4.674080000000000155e+02
1.184398999999999887e+03
1.802429000000000087e+03
2.057623000000000047e+03
2.693969999999999800e+03
2.546733000000000175e+03
1.621932000000000016e+03
1.682931000000000040e+03
1.055675999999999931e+03
5.865109999999999673e+02
1.761497000000000071e+03
1.301057000000000016e+03
1.180326000000000022e+03
1.132998000000000047e+03
6.926330000000000382e+02
1.096056000000000040e+03
9.260819999999999936e+02
7.850629999999999882e+02
2.265099999999999909e+02
3.043620000000000232e+02
3.790910000000000082e+02
4.683199999999999932e+02
4.806399999999999864e+02
4.487440000000000282e+02
1.294220000000000027e+03
1.605134000000000015e+03
1.733049999999999955e+03
2.231710999999999785e+03
1.365887999999999920e+03
1.456832000000000107e+03
1.739656999999999925e+03
1.232021999999999935e+03
1.478517000000000053e+03
1.059968000000000075e+03
6.246810000000000400e+02
1.124398999999999887e+03
8.161079999999999472e+02
1.188936999999999898e+03
1.709103000000000065e+03
1.115801999999999907e+03
9.827920000000000300e+02
1.115801999999999907e+03
7.096399999999999864e+02
1.085727000000000089e+03
1.025647999999999911e+03
6.713849999999999909e+02
3.193030000000000200e+03
2.560097000000000207e+03
1.495873000000000047e+03
1.765865999999999985e+03
1.180326000000000022e+03
7.266549999999999727e+02
1.279470000000000027e+03
8.459719999999999800e+02
9.785090000000000146e+02
1.188936999999999898e+03
8.545090000000000146e+02
1.184631000000000085e+03
1.223401000000000067e+03
8.331699999999999591e+02
7.351649999999999636e+02
1.331298000000000002e+03
9.913590000000000373e+02
1.413500000000000000e+03
1.262210000000000036e+03
9.271499999999999773e+02
1.491532999999999902e+03
1.167412000000000035e+03
8.075800000000000409e+02
1.417830999999999904e+03
1.047094000000000051e+03
9.870760000000000218e+02
1.322655999999999949e+03
9.143210000000000264e+02
1.257895999999999958e+03
1.201856999999999971e+03
8.075800000000000409e+02
1.301057000000000016e+03
1.132998000000000047e+03
7.394210000000000491e+02
1.322655999999999949e+03
1.004214000000000055e+03
6.968840000000000146e+02
1.417830999999999904e+03
1.687291999999999916e+03
1.495873000000000047e+03
1.534951999999999998e+03
9.399829999999999472e+02
1.752759999999999991e+03
2.271510000000000218e+03
1.374540999999999940e+03
1.835838999999999942e+03
1.774605999999999995e+03
1.081432999999999993e+03
1.296739000000000033e+03
9.699439999999999600e+02
1.150201000000000022e+03
1.534951999999999998e+03
1.180326000000000022e+03
6.416570000000000391e+02
1.240644999999999982e+03
1.448162000000000035e+03
8.886760000000000446e+02
1.257895999999999958e+03
7.436779999999999973e+02
1.163108999999999924e+03
1.547986000000000104e+03
9.100460000000000491e+02
1.132998000000000047e+03
9.399829999999999472e+02
1.171715999999999894e+03
1.591467000000000098e+03
1.145900000000000091e+03
6.119529999999999745e+02
9.168949999999999818e+02
7.751100000000000136e+02
6.572880000000000109e+02
3.114850000000000136e+02
3.606669999999999732e+02
3.418460000000000036e+02
4.401120000000000232e+02
4.292239999999999895e+02
4.011759999999999877e+02
1.220531999999999925e+03
1.578023999999999887e+03
1.807913000000000011e+03
2.209615999999999985e+03
1.301057000000000016e+03
1.478517000000000053e+03
1.167412000000000035e+03
1.396180000000000064e+03
1.648063000000000102e+03
1.296739000000000033e+03
7.905289999999999964e+02
1.270838999999999942e+03
8.545090000000000146e+02
8.246380000000000337e+02
1.145900000000000091e+03
7.607079999999999700e+02
1.124398999999999887e+03
2.426652999999999793e+03
1.608873000000000047e+03
1.713465999999999894e+03
1.600169000000000096e+03
1.770236000000000104e+03
2.121358999999999924e+03
1.430826999999999998e+03
9.528210000000000264e+02
1.396180000000000064e+03
9.442619999999999436e+02
6.501490000000000009e+02
1.163108999999999924e+03
7.862670000000000528e+02
9.100460000000000491e+02
1.145900000000000091e+03
7.564489999999999554e+02
1.150201000000000022e+03
1.132998000000000047e+03
7.990529999999999973e+02
1.301057000000000016e+03
1.081432999999999993e+03
7.479339999999999691e+02
1.365887999999999920e+03
1.068551999999999907e+03
7.734850000000000136e+02
1.253582000000000107e+03
1.193242999999999938e+03
8.715890000000000555e+02
1.461167999999999893e+03
1.034224999999999909e+03
1.176020999999999958e+03
1.370213999999999942e+03
9.742269999999999754e+02
1.452497000000000071e+03
1.197549999999999955e+03
8.459719999999999800e+02
1.413500000000000000e+03
1.094317999999999984e+03
7.351649999999999636e+02
1.422162000000000035e+03
1.055675999999999931e+03
7.138930000000000291e+02
1.339942999999999984e+03
9.571009999999999991e+02
6.628890000000000100e+02
2.873135000000000218e+03
2.462195999999999913e+03
1.897165999999999940e+03
1.669852000000000089e+03
9.870760000000000218e+02
1.249269000000000005e+03
1.072845000000000027e+03
6.459030000000000200e+02
1.818334000000000060e+03
1.547986000000000104e+03
9.185969999999999800e+02
1.296739000000000033e+03
7.990529999999999973e+02
1.005787000000000035e+03
8.699579999999999700e+02
7.592129999999999654e+02
2.251910000000000025e+02
3.172789999999999964e+02
2.999130000000000109e+02
3.168330000000000268e+02
4.806399999999999864e+02
4.710559999999999832e+02
1.318626999999999953e+03
1.767522999999999911e+03
1.951198000000000093e+03
2.506668000000000120e+03
1.739656999999999925e+03
1.491532999999999902e+03
1.643707000000000107e+03
9.271499999999999773e+02
1.397474999999999909e+03
1.187018000000000029e+03
1.015947999999999979e+03
2.763879999999999768e+02
3.195079999999999814e+02
2.950240000000000009e+02
3.516979999999999791e+02
3.799909999999999854e+02
3.998220000000000027e+02
1.397411000000000058e+03
1.755705999999999904e+03
1.845365999999999985e+03
3.675090000000000146e+03
2.689501000000000204e+03
2.134585999999999785e+03
1.595817999999999984e+03
9.870760000000000218e+02
1.292421000000000049e+03
9.956440000000000055e+02
1.331298000000000002e+03
1.853351000000000113e+03
1.426493999999999915e+03
8.758600000000000136e+02
1.357238000000000056e+03
9.314270000000000209e+02
6.713849999999999909e+02
1.201856999999999971e+03
7.820059999999999718e+02
9.870760000000000218e+02
1.141597999999999956e+03
8.033160000000000309e+02
1.188936999999999898e+03
1.197549999999999955e+03
8.630480000000000018e+02
1.413500000000000000e+03
1.184631000000000085e+03
8.545090000000000146e+02
1.448162000000000035e+03
1.132998000000000047e+03
8.545090000000000146e+02
1.439492999999999938e+03
1.038515000000000100e+03
9.271499999999999773e+02
1.326977000000000089e+03
9.956440000000000055e+02
1.352913999999999987e+03
1.219090999999999894e+03
8.459719999999999800e+02
1.344266000000000076e+03
1.120099999999999909e+03
7.564489999999999554e+02
1.305375999999999976e+03
1.017072999999999979e+03
7.224009999999999536e+02
1.219090999999999894e+03
1.141597999999999956e+03
7.607079999999999700e+02
1.396180000000000064e+03
1.042804000000000087e+03
9.485410000000000537e+02
1.314015000000000100e+03
8.929489999999999554e+02
1.150201000000000022e+03
1.193242999999999938e+03
8.161079999999999472e+02
2.431094000000000051e+03
2.783456999999999880e+03
2.059692000000000007e+03
2.103730000000000018e+03
1.478517000000000053e+03
8.715890000000000555e+02
1.322655999999999949e+03
8.630480000000000018e+02
5.483799999999999955e+02
1.163108999999999924e+03
1.465505000000000109e+03
1.556679000000000087e+03
1.487193999999999960e+03
9.271499999999999773e+02
1.141597999999999956e+03
9.228730000000000473e+02
7.734850000000000136e+02
1.717829999999999927e+03
1.253582000000000107e+03
6.756340000000000146e+02
1.120099999999999909e+03
1.176020999999999958e+03
1.021360999999999990e+03
1.335619999999999891e+03
7.649660000000000082e+02
9.025240000000000009e+02
7.657440000000000282e+02
6.550700000000000500e+02
2.803770000000000095e+02
3.602180000000000177e+02
3.427409999999999854e+02
3.966630000000000109e+02
4.179010000000000105e+02
3.880969999999999800e+02
1.324997000000000071e+03
1.785969000000000051e+03
1.859046000000000049e+03
2.351224999999999909e+03
1.892781999999999925e+03
1.652420000000000073e+03
1.305375999999999976e+03
7.181470000000000482e+02
1.324546000000000049e+03
1.112896999999999935e+03
9.389539999999999509e+02
3.813410000000000082e+02
1.474426999999999907e+03
1.814770999999999958e+03
2.011742999999999938e+03
2.086110000000000127e+03
1.495873000000000047e+03
1.547986000000000104e+03
9.956440000000000055e+02
1.167412000000000035e+03
1.266523999999999887e+03
8.715890000000000555e+02
1.283787000000000035e+03
1.193242999999999938e+03
8.203730000000000473e+02
1.253582000000000107e+03
1.227711000000000013e+03
8.673179999999999836e+02
1.448162000000000035e+03
1.137298000000000002e+03
8.246380000000000337e+02
1.417830999999999904e+03
1.034224999999999909e+03
1.275154999999999973e+03
1.339942999999999984e+03
9.143210000000000264e+02
1.309694999999999936e+03
1.232021999999999935e+03
8.374370000000000118e+02
1.318335000000000036e+03
1.047094000000000051e+03
6.671369999999999436e+02
1.326977000000000089e+03
1.008500000000000000e+03
6.543949999999999818e+02
1.443827999999999975e+03
1.665492999999999938e+03
1.491532999999999902e+03
1.556679000000000087e+03
9.100460000000000491e+02
1.115801999999999907e+03
1.051384999999999991e+03
6.331680000000000064e+02
9.138880000000000337e+02
8.081050000000000182e+02
7.277279999999999518e+02
3.615649999999999977e+02
1.235548000000000002e+03
1.408494999999999891e+03
1.584573000000000093e+03
2.103730000000000018e+03
1.227711000000000013e+03
1.409169000000000096e+03
9.571009999999999991e+02
1.539296000000000049e+03
1.521921000000000049e+03
8.630480000000000018e+02
9.827920000000000300e+02
1.072845000000000027e+03
1.201856999999999971e+03
1.478517000000000053e+03
1.077138999999999896e+03
1.035615999999999985e+03
8.741779999999999973e+02
7.439859999999999900e+02
1.422050000000000125e+02
3.154959999999999809e+02
3.700980000000000132e+02
3.557330000000000041e+02
4.505629999999999882e+02
4.369350000000000023e+02
4.043369999999999891e+02
1.222921000000000049e+03
1.624080999999999904e+03
1.870757000000000062e+03
2.134585999999999785e+03
1.253582000000000107e+03
1.504553000000000111e+03
1.621932000000000016e+03
1.201856999999999971e+03
1.482855000000000018e+03
9.442619999999999436e+02
8.417039999999999509e+02
1.128698000000000093e+03
7.309099999999999682e+02
9.656630000000000109e+02
1.107207000000000107e+03
7.394210000000000491e+02
1.249269000000000005e+03
1.081432999999999993e+03
7.564489999999999554e+02
1.391851000000000113e+03
1.107207000000000107e+03
7.692250000000000227e+02
2.595755000000000109e+03
2.112543999999999869e+03
1.396180000000000064e+03
1.735290999999999940e+03
1.253582000000000107e+03
1.578417999999999893e+03
1.404838999999999942e+03
1.017072999999999979e+03
1.495873000000000047e+03
1.193242999999999938e+03
8.289039999999999964e+02
1.439492999999999938e+03
1.111503999999999905e+03
1.029936999999999898e+03
1.365887999999999920e+03
9.656630000000000109e+02
1.227711000000000013e+03
1.214781999999999925e+03
7.862670000000000528e+02
1.253582000000000107e+03
1.021360999999999990e+03
6.756340000000000146e+02
1.361563000000000102e+03
1.626286000000000058e+03
1.072845000000000027e+03
1.439492999999999938e+03
1.017072999999999979e+03
9.816599999999999682e+02
8.282169999999999845e+02
7.031739999999999782e+02
1.543669999999999902e+02
3.132669999999999959e+02
3.660539999999999736e+02
4.047889999999999873e+02
4.551120000000000232e+02
4.296779999999999973e+02
4.792699999999999818e+02
1.100009999999999991e+03
1.412711000000000013e+03
1.616034000000000106e+03
3.179463999999999942e+03
2.493320999999999913e+03
2.130175999999999931e+03
1.197549999999999955e+03
1.831461999999999989e+03
1.687291999999999916e+03
8.929489999999999554e+02
1.150201000000000022e+03
1.409169000000000096e+03
1.128698000000000093e+03
1.396180000000000064e+03
9.271499999999999773e+02
1.124648999999999887e+03
9.477309999999999945e+02
8.023460000000000036e+02
1.300670000000000073e+02
3.302210000000000036e+02
3.642579999999999814e+02
3.422930000000000064e+02
4.197110000000000127e+02
4.333050000000000068e+02
4.070480000000000018e+02
1.245682000000000016e+03
1.643564000000000078e+03
1.889163999999999987e+03
2.134585999999999785e+03
1.262210000000000036e+03
1.561026000000000067e+03
1.704740000000000009e+03
1.180326000000000022e+03
1.534951999999999998e+03
9.827920000000000300e+02
9.271499999999999773e+02
1.150201000000000022e+03
7.351649999999999636e+02
1.081432999999999993e+03
1.055675999999999931e+03
6.968840000000000146e+02
1.214781999999999925e+03
1.047094000000000051e+03
7.351649999999999636e+02
1.344266000000000076e+03
1.077138999999999896e+03
7.777450000000000045e+02
1.413500000000000000e+03
1.055675999999999931e+03
1.150201000000000022e+03
2.689501000000000204e+03
1.901549999999999955e+03
1.735290999999999940e+03
1.717829999999999927e+03
1.249269000000000005e+03
1.578417999999999893e+03
1.253582000000000107e+03
9.057709999999999582e+02
1.339942999999999984e+03
1.193242999999999938e+03
8.246380000000000337e+02
1.426493999999999915e+03
1.055675999999999931e+03
7.224009999999999536e+02
1.331298000000000002e+03
9.485410000000000537e+02
7.309099999999999682e+02
1.279470000000000027e+03
9.185969999999999800e+02
9.742269999999999754e+02
1.236333000000000084e+03
1.495873000000000047e+03
1.853351000000000113e+03
1.456832000000000107e+03
8.502400000000000091e+02
1.266523999999999887e+03
8.545090000000000146e+02
9.670149999999999864e+02
8.187839999999999918e+02
6.983279999999999745e+02
1.396020000000000039e+02
2.688589999999999804e+02
3.656050000000000182e+02
3.844929999999999950e+02
4.610299999999999727e+02
4.369350000000000023e+02
4.765310000000000059e+02
1.104417999999999893e+03
1.429252999999999929e+03
1.636816000000000031e+03
2.774500000000000000e+03
2.622518000000000029e+03
2.249394999999999982e+03
1.430826999999999998e+03
1.331298000000000002e+03
1.923477000000000089e+03
1.128698000000000093e+03
1.206164999999999964e+03
9.399829999999999472e+02
1.163108999999999924e+03
1.604520999999999958e+03
1.107207000000000107e+03
1.159181000000000040e+03
9.738630000000000564e+02
8.220579999999999927e+02
1.209789999999999992e+02
2.852549999999999955e+02
3.588720000000000141e+02
3.691990000000000123e+02
4.596630000000000109e+02
4.392040000000000077e+02
4.678639999999999759e+02
1.140209000000000060e+03
1.469932000000000016e+03
1.712011999999999944e+03
1.831461999999999989e+03
1.025647999999999911e+03
1.417830999999999904e+03
1.574068999999999960e+03
1.180326000000000022e+03
1.409169000000000096e+03
8.844030000000000200e+02
1.051384999999999991e+03
1.029936999999999898e+03
6.586420000000000528e+02
1.180326000000000022e+03
9.913590000000000373e+02
7.053880000000000337e+02
1.309694999999999936e+03
1.034224999999999909e+03
7.564489999999999554e+02
1.352913999999999987e+03
1.055675999999999931e+03
1.180326000000000022e+03
1.318335000000000036e+03
9.442619999999999436e+02
1.404838999999999942e+03
1.253582000000000107e+03
9.014959999999999809e+02
1.474179000000000087e+03
1.262210000000000036e+03
9.228730000000000473e+02
1.508894999999999982e+03
1.107207000000000107e+03
1.932250999999999976e+03
2.404454000000000178e+03
1.543641000000000076e+03
1.266523999999999887e+03
1.478517000000000053e+03
1.025647999999999911e+03
1.193242999999999938e+03
1.288104000000000042e+03
8.758600000000000136e+02
1.357238000000000056e+03
1.107207000000000107e+03
7.564489999999999554e+02
1.339942999999999984e+03
9.699439999999999600e+02
1.059968000000000075e+03
2.006909000000000106e+03
1.391851000000000113e+03
1.932250999999999976e+03
2.868646000000000186e+03
3.927326000000000022e+03
4.730119999999999891e+03
7.564743000000000393e+03
9.123804000000000087e+03
9.978564000000000306e+03
1.377872099999999955e+04
1.317007200000000012e+04
1.270275799999999981e+04
1.345082699999999932e+04
1.321684599999999955e+04
1.584831899999999951e+04
1.349764600000000064e+04
1.335721099999999933e+04
1.349764600000000064e+04
1.317007200000000012e+04
1.237609100000000035e+04
1.288959200000000055e+04
1.317007200000000012e+04
1.331041500000000087e+04
1.331041500000000087e+04
1.256271199999999953e+04
1.307654800000000068e+04
1.349764600000000064e+04
1.391936100000000079e+04
1.509403000000000065e+04
1.537665999999999985e+04
1.584831899999999951e+04
2.055886899999999878e+04
1.788513899999999921e+04
1.840844900000000052e+04
1.850369499999999971e+04
1.717302000000000044e+04
1.594274200000000019e+04
1.504695199999999932e+04
1.518820999999999913e+04
1.537665999999999985e+04
1.580111900000000060e+04
1.485871600000000035e+04
1.401315899999999965e+04
1.452959499999999935e+04
1.476464300000000003e+04
1.509403000000000065e+04
1.377872099999999955e+04
1.481167599999999948e+04
1.485871600000000035e+04
1.415391400000000067e+04
1.547093100000000049e+04
1.476464300000000003e+04
1.457658899999999994e+04
1.265606799999999930e+04
1.317007200000000012e+04
1.373185499999999956e+04
1.237609100000000035e+04
1.298305500000000029e+04
1.345082699999999932e+04
1.246938600000000042e+04
1.354447299999999996e+04
1.387247299999999996e+04
1.312330700000000070e+04
1.387247299999999996e+04
1.401315899999999965e+04
1.302979800000000068e+04
1.391936100000000079e+04
1.774257800000000134e+04
1.377872099999999955e+04
1.387247299999999996e+04
1.434169299999999930e+04
1.429473699999999917e+04
1.335721099999999933e+04
1.302979800000000068e+04
1.158431300000000010e+04
1.172387800000000061e+04
1.158431300000000010e+04
1.065562800000000061e+04
1.158431300000000010e+04
1.065562800000000061e+04
1.121247299999999996e+04
1.172387800000000061e+04
1.065562800000000061e+04
1.153780600000000049e+04
1.139833100000000013e+04
1.084112099999999919e+04
1.382559300000000076e+04
1.102673600000000079e+04
1.116602700000000004e+04
1.149130700000000070e+04
1.070198999999999978e+04
1.167734900000000016e+04
1.084112099999999919e+04
1.125892599999999948e+04
1.153780600000000049e+04
1.060927399999999943e+04
1.172387800000000061e+04
1.111958899999999994e+04
1.111958899999999994e+04
1.200321500000000015e+04
1.321684599999999955e+04
1.434169299999999930e+04
1.434169299999999930e+04
1.307654800000000068e+04
1.603719599999999991e+04
1.514111599999999999e+04
1.368499799999999959e+04
1.396625599999999940e+04
1.452959499999999935e+04
1.410698799999999937e+04
1.354447299999999996e+04
1.434169299999999930e+04
1.462359100000000035e+04
1.363814799999999923e+04
1.396625599999999940e+04
1.443562900000000081e+04
1.467060100000000057e+04
1.349764600000000064e+04
1.410698799999999937e+04
1.467060100000000057e+04
1.429473699999999917e+04
1.359130700000000070e+04
1.707819900000000052e+04
1.518820999999999913e+04
1.471761800000000039e+04
1.377872099999999955e+04
1.424778800000000047e+04
1.457658899999999994e+04
1.396625599999999940e+04
1.237609100000000035e+04
1.265606799999999930e+04
1.377872099999999955e+04
1.307654800000000068e+04
1.195663999999999942e+04
1.111958899999999994e+04
1.060927399999999943e+04
1.153780600000000049e+04
1.186351200000000063e+04
1.396625599999999940e+04
1.377872099999999955e+04
1.242273400000000038e+04
1.373185499999999956e+04
1.345082699999999932e+04
1.368499799999999959e+04
1.547093100000000049e+04
1.476464300000000003e+04
1.429473699999999917e+04
1.368499799999999959e+04
1.340401599999999962e+04
1.401315899999999965e+04
1.340401599999999962e+04
1.302979800000000068e+04
1.396625599999999940e+04
1.298305500000000029e+04
1.335721099999999933e+04
1.354447299999999996e+04
1.391936100000000079e+04
1.279615899999999965e+04
1.396625599999999940e+04
1.793267399999999907e+04
1.387247299999999996e+04
1.377872099999999955e+04
1.448260699999999997e+04
1.293631899999999951e+04
1.214298600000000079e+04
1.298305500000000029e+04
1.228282599999999911e+04
1.209638800000000083e+04
1.298305500000000029e+04
1.204979800000000068e+04
1.223620499999999993e+04
1.298305500000000029e+04
1.302979800000000068e+04
1.340401599999999962e+04
1.434169299999999930e+04
1.331041500000000087e+04
1.438865699999999924e+04
1.429473699999999917e+04
1.345082699999999932e+04
1.396625599999999940e+04
1.883729899999999907e+04
1.570674099999999999e+04
1.377872099999999955e+04
1.424778800000000047e+04
1.373185499999999956e+04
1.354447299999999996e+04
1.391936100000000079e+04
1.448260699999999997e+04
1.368499799999999959e+04
1.382559300000000076e+04
1.448260699999999997e+04
1.410698799999999937e+04
1.387247299999999996e+04
1.443562900000000081e+04
1.457658899999999994e+04
1.317007200000000012e+04
1.518820999999999913e+04
1.570674099999999999e+04
1.462359100000000035e+04
1.363814799999999923e+04
1.452959499999999935e+04
1.452959499999999935e+04
1.359130700000000070e+04
1.401315899999999965e+04
1.476464300000000003e+04
1.377872099999999955e+04
1.415391400000000067e+04
1.396625599999999940e+04
1.359130700000000070e+04
1.377872099999999955e+04
1.452959499999999935e+04
1.401315899999999965e+04
1.391936100000000079e+04
1.429473699999999917e+04
1.420084699999999975e+04
1.349764600000000064e+04
1.434169299999999930e+04
1.774257800000000134e+04
1.485871600000000035e+04
1.452959499999999935e+04
1.679392399999999907e+04
1.594274200000000019e+04
1.547093100000000049e+04
1.514111599999999999e+04
1.547093100000000049e+04
1.627346399999999994e+04
1.547093100000000049e+04
1.438865699999999924e+04
1.547093100000000049e+04
1.556523199999999997e+04
1.462359100000000035e+04
1.363814799999999923e+04
1.499988199999999961e+04
1.802776800000000003e+04
1.368499799999999959e+04
1.298305500000000029e+04
1.307654800000000068e+04
1.284287199999999939e+04
1.307654800000000068e+04
1.452959499999999935e+04
1.377872099999999955e+04
1.312330700000000070e+04
1.349764600000000064e+04
1.429473699999999917e+04
1.293631899999999951e+04
1.331041500000000087e+04
1.256271199999999953e+04
1.177041500000000087e+04
1.284287199999999939e+04
1.359130700000000070e+04
1.317007200000000012e+04
1.438865699999999924e+04
1.387247299999999996e+04
1.636802399999999943e+04
1.359130700000000070e+04
1.326362700000000041e+04
1.228282599999999911e+04
1.284287199999999939e+04
1.415391400000000067e+04
1.340401599999999962e+04
1.382559300000000076e+04
1.373185499999999956e+04
1.406006899999999951e+04
1.368499799999999959e+04
1.434169299999999930e+04
1.424778800000000047e+04
1.246938600000000042e+04
1.302979800000000068e+04
1.284287199999999939e+04
1.331041500000000087e+04
1.452959499999999935e+04
1.452959499999999935e+04
1.340401599999999962e+04
1.331041500000000087e+04
1.354447299999999996e+04
1.284287199999999939e+04
1.377872099999999955e+04
1.345082699999999932e+04
1.181695999999999913e+04
1.270275799999999981e+04
1.279615899999999965e+04
1.228282599999999911e+04
1.391936100000000079e+04
1.420084699999999975e+04
1.335721099999999933e+04
1.331041500000000087e+04
1.335721099999999933e+04
1.200321500000000015e+04
1.265606799999999930e+04
1.594274200000000019e+04
1.340401599999999962e+04
1.396625599999999940e+04
1.462359100000000035e+04
1.298305500000000029e+04
1.406006899999999951e+04
1.410698799999999937e+04
1.382559300000000076e+04
1.298305500000000029e+04
1.373185499999999956e+04
1.401315899999999965e+04
1.396625599999999940e+04
1.561239500000000044e+04
1.603719599999999991e+04
1.194036100000000079e+04
1.018405800000000090e+04
9.130193999999999505e+03
1.253303600000000006e+04
1.038342499999999927e+04
8.521952999999999520e+03
7.016805000000000291e+03
5.783445999999999913e+03
1.600209999999999866e+02
1.474139999999999873e+02
2.511800000000000068e+02
2.454449999999999932e+02
3.186159999999999854e+02
3.508020000000000209e+02
3.364780000000000086e+02
4.278639999999999759e+02
4.514719999999999800e+02
4.396580000000000155e+02
1.810323000000000093e+03
2.121324999999999818e+03
2.295530999999999949e+03
2.595755000000000109e+03
1.621932000000000016e+03
1.735290999999999940e+03
1.305375999999999976e+03
8.587780000000000200e+02
1.387522999999999911e+03
1.094317999999999984e+03
7.309099999999999682e+02
1.374540999999999940e+03
1.090021999999999935e+03
7.224009999999999536e+02
1.305375999999999976e+03
1.004214000000000055e+03
7.053880000000000337e+02
1.344266000000000076e+03
1.004214000000000055e+03
7.266549999999999727e+02
1.374540999999999940e+03
9.785090000000000146e+02
1.051384999999999991e+03
1.361563000000000102e+03
1.025647999999999911e+03
7.990529999999999973e+02
1.391851000000000113e+03
1.004214000000000055e+03
1.296739000000000033e+03
1.184631000000000085e+03
8.118440000000000509e+02
1.357238000000000056e+03
1.025647999999999911e+03
6.501490000000000009e+02
1.301057000000000016e+03
9.399829999999999472e+02
8.161079999999999472e+02
1.275154999999999973e+03
1.094317999999999984e+03
1.600169000000000096e+03
3.012512000000000171e+03
1.892781999999999925e+03
1.696015000000000100e+03
1.435160000000000082e+03
8.929489999999999554e+02
1.279470000000000027e+03
1.090021999999999935e+03
1.404838999999999942e+03
1.831461999999999989e+03
1.240644999999999982e+03
7.011359999999999673e+02
1.184631000000000085e+03
6.543949999999999818e+02
9.611480000000000246e+02
8.351820000000000164e+02
7.325270000000000437e+02
2.472090000000000032e+02
3.418460000000000036e+02
3.266480000000000246e+02
2.976899999999999977e+02
3.966630000000000109e+02
4.911519999999999868e+02
4.897799999999999727e+02
1.164247000000000071e+03
1.420313000000000102e+03
1.681012999999999920e+03
1.866490999999999985e+03
1.025647999999999911e+03
2.002513999999999896e+03
1.417830999999999904e+03
1.077138999999999896e+03
1.171715999999999894e+03
6.968840000000000146e+02
1.101833000000000084e+03
9.300370000000000346e+02
7.877590000000000146e+02
2.741720000000000255e+02
3.736940000000000168e+02
3.633600000000000136e+02
4.274110000000000014e+02
4.555670000000000073e+02
4.392040000000000077e+02
1.354182999999999993e+03
1.747290999999999940e+03
2.120679000000000087e+03
3.899739000000000033e+03
2.302492000000000189e+03
1.853351000000000113e+03
1.521921000000000049e+03
1.331298000000000002e+03
1.945415999999999940e+03
1.582767000000000053e+03
9.528210000000000264e+02
1.383194999999999936e+03
1.038515000000000100e+03
6.671369999999999436e+02
1.210472999999999956e+03
9.785090000000000146e+02
6.204379999999999882e+02
1.240644999999999982e+03
9.185969999999999800e+02
8.075800000000000409e+02
1.232021999999999935e+03
8.972219999999999800e+02
1.184631000000000085e+03
1.249269000000000005e+03
9.271499999999999773e+02
1.456832000000000107e+03
1.253582000000000107e+03
9.057709999999999582e+02
1.504553000000000111e+03
1.180326000000000022e+03
8.374370000000000118e+02
1.396180000000000064e+03
1.051384999999999991e+03
1.107207000000000107e+03
1.266523999999999887e+03
8.844030000000000200e+02
1.331298000000000002e+03
1.193242999999999938e+03
7.734850000000000136e+02
1.331298000000000002e+03
1.115801999999999907e+03
7.521920000000000073e+02
1.352913999999999987e+03
9.699439999999999600e+02
6.968840000000000146e+02
1.296739000000000033e+03
1.344266000000000076e+03
1.352913999999999987e+03
2.064094000000000051e+03
1.848972999999999956e+03
1.813959000000000060e+03
1.504553000000000111e+03
9.014959999999999809e+02
1.236333000000000084e+03
9.014959999999999809e+02
5.780339999999999918e+02
1.735290999999999940e+03
1.482855000000000018e+03
8.715890000000000555e+02
1.270838999999999942e+03
7.820059999999999718e+02
9.515099999999999909e+02
8.221979999999999791e+02
7.194149999999999636e+02
2.648770000000000095e+02
3.306680000000000064e+02
3.052520000000000095e+02
3.454270000000000209e+02
4.464719999999999800e+02
4.756179999999999950e+02
1.366085000000000036e+03
1.761974999999999909e+03
1.920890000000000100e+03
3.374309999999999945e+03
2.689501000000000204e+03
2.125768000000000029e+03
2.108137000000000171e+03
1.257895999999999958e+03
1.154502999999999929e+03
1.691653000000000020e+03
1.292421000000000049e+03
8.075800000000000409e+02
1.283787000000000035e+03
7.777450000000000045e+02
1.159744999999999891e+03
9.746369999999999436e+02
8.222250000000000227e+02
2.229929999999999950e+02
2.560369999999999777e+02
2.547119999999999891e+02
3.714460000000000264e+02
3.867450000000000045e+02
3.781909999999999741e+02
1.297465999999999894e+03
1.699961999999999989e+03
1.993174999999999955e+03
2.658228999999999814e+03
1.704740000000000009e+03
1.818334000000000060e+03
1.236333000000000084e+03
7.947910000000000537e+02
1.378867999999999938e+03
9.785090000000000146e+02
8.502400000000000091e+02
1.249269000000000005e+03
8.801309999999999718e+02
9.357050000000000409e+02
1.206164999999999964e+03
8.374370000000000118e+02
1.236333000000000084e+03
1.197549999999999955e+03
8.417039999999999509e+02
1.400509000000000015e+03
1.150201000000000022e+03
8.118440000000000509e+02
1.422162000000000035e+03
1.081432999999999993e+03
7.521920000000000073e+02
1.400509000000000015e+03
1.107207000000000107e+03
8.587780000000000200e+02
1.391851000000000113e+03
9.785090000000000146e+02
1.249269000000000005e+03
1.240644999999999982e+03
8.331699999999999591e+02
1.253582000000000107e+03
1.124398999999999887e+03
7.649660000000000082e+02
2.783456999999999880e+03
2.671628000000000156e+03
1.678570999999999913e+03
1.945415999999999940e+03
1.288104000000000042e+03
7.479339999999999691e+02
1.167412000000000035e+03
7.862670000000000528e+02
1.417830999999999904e+03
1.595817999999999984e+03
9.485410000000000537e+02
1.132998000000000047e+03
9.357050000000000409e+02
1.008500000000000000e+03
1.709103000000000065e+03
1.193242999999999938e+03
6.289239999999999782e+02
1.081432999999999993e+03
1.370213999999999942e+03
9.827920000000000300e+02
1.314015000000000100e+03
7.436779999999999973e+02
9.031219999999999573e+02
7.818859999999999673e+02
6.852469999999999573e+02
2.613399999999999750e+02
3.172789999999999964e+02
3.003580000000000041e+02
3.458740000000000236e+02
4.129239999999999782e+02
4.884080000000000155e+02
1.337737000000000080e+03
1.684724999999999909e+03
1.770463999999999942e+03
2.493320999999999913e+03
1.456832000000000107e+03
1.184631000000000085e+03
1.669852000000000089e+03
1.219090999999999894e+03
1.396180000000000064e+03
1.115801999999999907e+03
6.628890000000000100e+02
1.150201000000000022e+03
8.758600000000000136e+02
1.687291999999999916e+03
3.053061999999999898e+03
1.927864000000000033e+03
1.137298000000000002e+03
1.452497000000000071e+03
9.442619999999999436e+02
1.167412000000000035e+03
1.167412000000000035e+03
7.947910000000000537e+02
1.305375999999999976e+03
1.180326000000000022e+03
8.374370000000000118e+02
1.158806000000000040e+03
1.288104000000000042e+03
9.785090000000000146e+02
1.539296000000000049e+03
1.206164999999999964e+03
8.545090000000000146e+02
1.439492999999999938e+03
1.132998000000000047e+03
1.124398999999999887e+03
1.400509000000000015e+03
9.571009999999999991e+02
1.232021999999999935e+03
1.266523999999999887e+03
8.929489999999999554e+02
1.357238000000000056e+03
1.132998000000000047e+03
7.692250000000000227e+02
1.357238000000000056e+03
1.094317999999999984e+03
7.053880000000000337e+02
1.279470000000000027e+03
9.399829999999999472e+02
6.798830000000000382e+02
1.270838999999999942e+03
8.673179999999999836e+02
1.120099999999999909e+03
1.862109999999999900e+03
1.344266000000000076e+03
1.574068999999999960e+03
1.219090999999999894e+03
7.649660000000000082e+02
1.901549999999999955e+03
2.046490000000000009e+03
1.309694999999999936e+03
2.178704999999999927e+03
1.608873000000000047e+03
9.956440000000000055e+02
1.253582000000000107e+03
7.096399999999999864e+02
1.085727000000000089e+03
1.722194999999999936e+03
1.068551999999999907e+03
1.154502999999999929e+03
9.528210000000000264e+02
5.441459999999999582e+02
1.648063000000000102e+03
1.309694999999999936e+03
7.181470000000000482e+02
1.141597999999999956e+03
1.072845000000000027e+03
1.154502999999999929e+03
1.513236000000000104e+03
8.801309999999999718e+02
9.434550000000000409e+02
7.989959999999999809e+02
6.792129999999999654e+02
1.770149999999999864e+02
3.306680000000000064e+02
3.611159999999999854e+02
3.957610000000000241e+02
4.478349999999999795e+02
4.278639999999999759e+02
1.287534000000000106e+03
1.713180000000000064e+03
1.902605000000000018e+03
2.626980000000000018e+03
1.678570999999999913e+03
1.257895999999999958e+03
1.348589999999999918e+03
1.214781999999999925e+03
1.232021999999999935e+03
1.665492999999999938e+03
1.055675999999999931e+03
1.270838999999999942e+03
1.064259999999999991e+03
6.586420000000000528e+02
1.201856999999999971e+03
9.442619999999999436e+02
6.204379999999999882e+02
1.257895999999999958e+03
9.656630000000000109e+02
6.628890000000000100e+02
1.309694999999999936e+03
9.913590000000000373e+02
2.298065000000000055e+03
2.364525999999999840e+03
1.578417999999999893e+03
1.875251999999999953e+03
1.517577999999999975e+03
1.055675999999999931e+03
1.582767000000000053e+03
1.249269000000000005e+03
8.502400000000000091e+02
1.482855000000000018e+03
1.128698000000000093e+03
8.203730000000000473e+02
1.400509000000000015e+03
1.012785999999999945e+03
9.656630000000000109e+02
1.253582000000000107e+03
8.844030000000000200e+02
1.214781999999999925e+03
1.124398999999999887e+03
7.820059999999999718e+02
9.014959999999999809e+02
1.292421000000000049e+03
9.185969999999999800e+02
1.439492999999999938e+03
1.180326000000000022e+03
8.118440000000000509e+02
1.435160000000000082e+03
1.017072999999999979e+03
8.246380000000000337e+02
1.240644999999999982e+03
1.543641000000000076e+03
1.669852000000000089e+03
1.495873000000000047e+03
8.929489999999999554e+02
1.257895999999999958e+03
9.956440000000000055e+02
9.883339999999999463e+02
8.451280000000000427e+02
7.409210000000000491e+02
2.547119999999999891e+02
3.168330000000000268e+02
3.248620000000000232e+02
2.905819999999999936e+02
4.129239999999999782e+02
1.246964999999999918e+03
1.746834000000000060e+03
2.136010999999999967e+03
2.644833000000000084e+03
2.152228000000000065e+03
2.130175999999999931e+03
1.461167999999999893e+03
1.443827999999999975e+03
9.956440000000000055e+02
1.141597999999999956e+03
1.552332000000000107e+03
9.956440000000000055e+02
1.261951000000000022e+03
1.058680000000000064e+03
8.967640000000000100e+02
2.251910000000000025e+02
3.355840000000000032e+02
3.190620000000000118e+02
3.065869999999999891e+02
4.011759999999999877e+02
3.840430000000000064e+02
4.337590000000000146e+02
1.241244999999999891e+03
1.519648999999999887e+03
1.686107999999999947e+03
1.665492999999999938e+03
1.409169000000000096e+03
2.090514000000000124e+03
1.465505000000000109e+03
8.758600000000000136e+02
1.322655999999999949e+03
8.246380000000000337e+02
1.132781999999999925e+03
9.550249999999999773e+02
8.096549999999999727e+02
1.696009999999999991e+02
2.763879999999999768e+02
2.848120000000000118e+02
3.239700000000000273e+02
4.111159999999999854e+02
4.120199999999999818e+02
4.120199999999999818e+02
4.120199999999999818e+02
1.104441000000000031e+03
1.428462999999999965e+03
1.887369999999999891e+03
3.125246000000000095e+03
2.138994999999999891e+03
2.037691000000000031e+03
1.292421000000000049e+03
1.301057000000000016e+03
1.219090999999999894e+03
7.820059999999999718e+02
1.188936999999999898e+03
1.077138999999999896e+03
7.181470000000000482e+02
1.270838999999999942e+03
1.012785999999999945e+03
6.883830000000000382e+02
1.322655999999999949e+03
1.051384999999999991e+03
7.777450000000000045e+02
1.370213999999999942e+03
9.870760000000000218e+02
1.029936999999999898e+03
1.352913999999999987e+03
9.742269999999999754e+02
1.361563000000000102e+03
1.232021999999999935e+03
8.844030000000000200e+02
1.448162000000000035e+03
1.137298000000000002e+03
7.649660000000000082e+02
1.314015000000000100e+03
9.870760000000000218e+02
8.459719999999999800e+02
1.331298000000000002e+03
9.057709999999999582e+02
1.171715999999999894e+03
1.227711000000000013e+03
8.545090000000000146e+02
8.203730000000000473e+02
1.223401000000000067e+03
8.886760000000000446e+02
1.378867999999999938e+03
1.176020999999999958e+03
7.820059999999999718e+02
1.391851000000000113e+03
1.072845000000000027e+03
7.734850000000000136e+02
1.318335000000000036e+03
1.279470000000000027e+03
1.892781999999999925e+03
1.621932000000000016e+03
9.699439999999999600e+02
2.600213999999999942e+03
1.857730999999999995e+03
1.391851000000000113e+03
2.059692000000000007e+03
1.387522999999999911e+03
7.479339999999999691e+02
1.197549999999999955e+03
1.404838999999999942e+03
1.197549999999999955e+03
1.322655999999999949e+03
6.713849999999999909e+02
1.026944999999999936e+03
8.869900000000000091e+02
7.700040000000000191e+02
2.648770000000000095e+02
2.976899999999999977e+02
2.945790000000000077e+02
4.255989999999999895e+02
4.614850000000000136e+02
4.219750000000000227e+02
4.396580000000000155e+02
1.321597999999999956e+03
1.829633000000000038e+03
1.953101000000000113e+03
2.662695000000000164e+03
1.923477000000000089e+03
1.017072999999999979e+03
1.678570999999999913e+03
1.452497000000000071e+03
8.075800000000000409e+02
1.210472999999999956e+03
7.224009999999999536e+02
1.236333000000000084e+03
1.565373000000000047e+03
9.228730000000000473e+02
1.132998000000000047e+03
9.742269999999999754e+02
6.289239999999999782e+02
1.757127999999999929e+03
1.495873000000000047e+03
8.844030000000000200e+02
1.318335000000000036e+03
8.844030000000000200e+02
5.568500000000000227e+02
2.284784999999999854e+03
1.949805000000000064e+03
1.163108999999999924e+03
1.822710000000000036e+03
1.831461999999999989e+03
1.827086000000000013e+03
1.547986000000000104e+03
9.228730000000000473e+02
1.365887999999999920e+03
1.188936999999999898e+03
7.947910000000000537e+02
6.671369999999999436e+02
1.163108999999999924e+03
8.502400000000000091e+02
1.249269000000000005e+03
1.145900000000000091e+03
7.905289999999999964e+02
1.344266000000000076e+03
1.072845000000000027e+03
7.862670000000000528e+02
1.383194999999999936e+03
1.064259999999999991e+03
1.154502999999999929e+03
1.391851000000000113e+03
9.827920000000000300e+02
1.223401000000000067e+03
1.253582000000000107e+03
8.758600000000000136e+02
1.374540999999999940e+03
1.111503999999999905e+03
7.692250000000000227e+02
1.422162000000000035e+03
1.120099999999999909e+03
8.203730000000000473e+02
1.361563000000000102e+03
9.785090000000000146e+02
8.502400000000000091e+02
1.193242999999999938e+03
8.459719999999999800e+02
1.141597999999999956e+03
1.244957000000000107e+03
8.758600000000000136e+02
1.283787000000000035e+03
1.214781999999999925e+03
8.289039999999999964e+02
1.927864000000000033e+03
2.196365999999999985e+03
1.980544000000000096e+03
2.209615999999999985e+03
1.648063000000000102e+03
1.004214000000000055e+03
1.426493999999999915e+03
9.143210000000000264e+02
5.483799999999999955e+02
1.141597999999999956e+03
1.439492999999999938e+03
1.461167999999999893e+03
1.465505000000000109e+03
8.844030000000000200e+02
1.193242999999999938e+03
9.314270000000000209e+02
5.441459999999999582e+02
9.139859999999999900e+02
7.969080000000000155e+02
6.988360000000000127e+02
3.405029999999999859e+02
3.378190000000000168e+02
3.079220000000000255e+02
3.849440000000000168e+02
3.980169999999999959e+02
4.610299999999999727e+02
1.184166999999999916e+03
1.434240999999999985e+03
1.669846999999999980e+03
2.042089999999999918e+03
1.128698000000000093e+03
1.352913999999999987e+03
1.578417999999999893e+03
9.956440000000000055e+02
1.348589999999999918e+03
8.673179999999999836e+02
7.224009999999999536e+02
1.796463999999999942e+03
1.232021999999999935e+03
1.021360999999999990e+03
1.145900000000000091e+03
6.926330000000000382e+02
9.549510000000000218e+02
8.110019999999999527e+02
6.918690000000000282e+02
2.260699999999999932e+02
2.772740000000000009e+02
2.750579999999999927e+02
3.700980000000000132e+02
4.088550000000000182e+02
4.165430000000000064e+02
1.261165999999999940e+03
1.815094000000000051e+03
2.156481000000000222e+03
3.265449999999999818e+03
2.059692000000000007e+03
2.072898999999999887e+03
1.487193999999999960e+03
9.228730000000000473e+02
1.396180000000000064e+03
1.021360999999999990e+03
7.138930000000000291e+02
1.296739000000000033e+03
9.057709999999999582e+02
1.111503999999999905e+03
1.214781999999999925e+03
8.801309999999999718e+02
1.296739000000000033e+03
1.150201000000000022e+03
7.990529999999999973e+02
1.184631000000000085e+03
1.206164999999999964e+03
8.331699999999999591e+02
1.374540999999999940e+03
1.085727000000000089e+03
8.246380000000000337e+02
1.391851000000000113e+03
9.742269999999999754e+02
9.228730000000000473e+02
1.288104000000000042e+03
9.185969999999999800e+02
1.167412000000000035e+03
1.244957000000000107e+03
8.801309999999999718e+02
1.318335000000000036e+03
1.184631000000000085e+03


==> figure_generation/vad_results/data/results_air.csv <==
snr,AUC,DCF,binary_accuracy
-10,0.6945361495018005,0.43859612941741943,0.6290339827537537
-5,0.8308871388435364,0.24475768208503723,0.7554822564125061
0,0.9208713173866272,0.13345542550086975,0.8448772430419922
5,0.9586468935012817,0.09233362972736359,0.8948619961738586
10,0.9729476571083069,0.07674000412225723,0.9208099246025085
15,0.979274332523346,0.07045191526412964,0.9318886399269104


==> figure_generation/vad_results/data/results_bone_cond_air_snr.csv <==
snr,AUC,DCF,binary_accuracy
-10,0.9842293858528137,0.05578486621379852,0.9445981979370117
-5,0.9868400692939758,0.05027295649051666,0.9487895369529724
0,0.9888006448745728,0.04644995555281639,0.9503174424171448
5,0.9899373650550842,0.0448058545589447,0.9495089054107666
10,0.9903369545936584,0.04475788772106171,0.9473941326141357
15,0.9904221892356873,0.04497458040714264,0.9454904198646545


==> figure_generation/vad_results/data/results_snr_bone_cond.csv <==
snr,AUC,DCF,binary_accuracy
-10,0.8962368965148926,0.4884566068649292,0.655023455619812
-5,0.9578247666358948,0.14587268233299255,0.8839704990386963
0,0.9757760167121887,0.07370932400226593,0.9298899173736572
5,0.9810853004455566,0.06220422685146332,0.9386132955551147
10,0.9844511151313782,0.05565673112869263,0.9448625445365906
15,0.9869837164878845,0.05010203272104263,0.9485520124435425


==> figure_generation/vad_with_thresholding/data/threshold_results_snr_10dB.csv <==
threshold,accuracy,perc_saved_inferences
0,0.914,0.0
0.1,0.918,1.0
0.2,0.918,6.68
0.3,0.914,13.1
0.5,0.897,24.49
1,0.857,42.0
5,0.757,67.50


==> requirements.txt <==
kiwisolver==1.4.3
matplotlib==3.5.2
numpy==1.23.1
pandas==1.4.3
Pillow==9.2.0
scipy==1.8.1


==> template_docu/README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

